Metastability on the hierarchical lattice

We study metastability for Glauber spin-flip dynamics on the $N$-dimensional hierarchical lattice with $n$ hierarchical levels. Each vertex carries an Ising spin that can take the values $-1$ or $+1$. Spins interact with an external magnetic field $h>0$. Pairs of spins interact with each other according to a ferromagnetic pair potential $\vec{J}=\{J_i\}_{i=1}^n$, where $J_i>0$ is the strength of the interaction between spins at hierarchical distance $i$. Spins flip according to a Metropolis dynamics at inverse temperature $\beta$. In the limit as $\beta\to\infty$, we analyse the crossover time from the metastable state $\boxminus$ (all spins $-1$) to the stable state $\boxplus$ (all spins $+1$). Under the assumption that $\vec{J}$ is non-increasing, we identify the mean transition time up to a multiplicative factor $1+o_\beta(1)$. On the scale of its mean, the transition time is exponentially distributed. We also identify the set of configurations representing the gate for the transition. For the special case where $J_i = \tilde{J}/N^i$, $1 \leq i \leq n$, with $\tilde{J}>0$ the relevant formulas simplify considerably. Also the hierarchical mean-field limit $N\to\infty$ can be analysed in detail.

==> concavedata.txt <==
    1     0
    2    63
    3   117
    4   161
    5   195
    6   220
    7   274
    8   319
    9   354
   10   380
   11   396
   12   441
   13   477
   14   504
   15   520
   16   528
   17   564
   18   591
   19   609
   20   617
   21   615
   22   643
   23   661
   24   670
   25   669
   26   658
   27   708
   28   748
   29   778
   30   799
   31   811
   32   851
   33   882
   34   904
   35   916
   36   919
   37   950
   38   973
   39   986
   40   989
   41   982
   42  1005
   43  1019
   44  1023
   45  1017
   46  1002
   47  1016
   48  1021
   49  1016
   50  1001
   51   977
   52  1013
   53  1040
   54  1057
   55  1064
   56  1062
   57  1089
   58  1106
   59  1114
   60  1113
   61  1102
   62  1120
   63  1129
   64  1128
   65  1118
   66  1098
   67  1107
   68  1107
   69  1097
   70  1078
   71  1049
   72  1050
   73  1041
   74  1022
   75   994
   76   957
   77   979
   78   992
   79   995
   80   989
   81   973
   82   987
   83   991
   84   985
   85   970
   86   945
   87   950
   88   945
   89   931
   90   907
   91   873
   92   869
   93   855
   94   832
   95   799
   96   757
   97   744
   98   722
   99   689
  100   648
  101   597
  102   605
  103   605
  104   594
  105   575
  106   545
  107   545
  108   535
  109   516
  110   488
  111   449
  112   440
  113   422
  114   394
  115   356
  116   309
  117   292
  118   264
  119   228
  120   181
  121   125
  122    99
  123    63
  124    17
  125   -38
  126  -103


==> dataH1.txt <==
0 	 0
9 	 319
18 	 618
27 	 896
36 	 1154
45 	 1391
54 	 1607
63 	 1803
72 	 1978
81 	 2132
90 	 2431
99 	 2709
108 	 2966
117 	 3203
126 	 3420
135 	 3615
144 	 3790
153 	 3945
162 	 4079
171 	 4357
180 	 4614
189 	 4851
198 	 5068
207 	 5263
216 	 5438
225 	 5593
234 	 5727
243 	 5840
252 	 6098
261 	 6335
270 	 6551
279 	 6747
288 	 6922
297 	 7076
306 	 7210
315 	 7323
324 	 7416
333 	 7653
342 	 7869
351 	 8065
360 	 8240
369 	 8395
378 	 8528
387 	 8642
396 	 8734
405 	 8807
414 	 9023
423 	 9219
432 	 9394
441 	 9548
450 	 9682
459 	 9795
468 	 9888
477 	 9960
486 	 10012
495 	 10207
504 	 10382
513 	 10537
522 	 10671
531 	 10784
540 	 10877
549 	 10949
558 	 11000
567 	 11031
576 	 11206
585 	 11361
594 	 11495
603 	 11608
612 	 11701
621 	 11773
630 	 11824
639 	 11855
648 	 11866
657 	 12020
666 	 12154
675 	 12267
684 	 12360
693 	 12432
702 	 12484
711 	 12515
720 	 12525
729 	 12515
738 	 12813
747 	 13091
756 	 13349
765 	 13586
774 	 13802
783 	 13998
792 	 14173
801 	 14327
810 	 14461
819 	 14739
828 	 14997
837 	 15234
846 	 15450
855 	 15646
864 	 15821
873 	 15975
882 	 16109
891 	 16223
900 	 16480
909 	 16717
918 	 16933
927 	 17129
936 	 17304
945 	 17459
954 	 17592
963 	 17706
972 	 17798
981 	 18035
990 	 18252
999 	 18447
1008 	 18622
1017 	 18777
1026 	 18911
1035 	 19024
1044 	 19117
1053 	 19189
1062 	 19405
1071 	 19601
1080 	 19776
1089 	 19931
1098 	 20064
1107 	 20178
1116 	 20270
1125 	 20343
1134 	 20394
1143 	 20590
1152 	 20765
1161 	 20919
1170 	 21053
1179 	 21167
1188 	 21259
1197 	 21331
1206 	 21383
1215 	 21414
1224 	 21589
1233 	 21743
1242 	 21877
1251 	 21991
1260 	 22083
1269 	 22155
1278 	 22207
1287 	 22238
1296 	 22248
1305 	 22403
1314 	 22536
1323 	 22650
1332 	 22742
1341 	 22815
1350 	 22866
1359 	 22897
1368 	 22907
1377 	 22897
1386 	 23031
1395 	 23144
1404 	 23237
1413 	 23309
1422 	 23360
1431 	 23391
1440 	 23402
1449 	 23391
1458 	 23360
1467 	 23639
1476 	 23896
1485 	 24133
1494 	 24349
1503 	 24545
1512 	 24720
1521 	 24875
1530 	 25008
1539 	 25122
1548 	 25379
1557 	 25616
1566 	 25832
1575 	 26028
1584 	 26203
1593 	 26358
1602 	 26492
1611 	 26605
1620 	 26698
1629 	 26935
1638 	 27151
1647 	 27347
1656 	 27522
1665 	 27676
1674 	 27810
1683 	 27923
1692 	 28016
1701 	 28088
1710 	 28304
1719 	 28500
1728 	 28675
1737 	 28830
1746 	 28964
1755 	 29077
1764 	 29170
1773 	 29242
1782 	 29293
1791 	 29489
1800 	 29664
1809 	 29819
1818 	 29952
1827 	 30066
1836 	 30158
1845 	 30231
1854 	 30282
1863 	 30313
1872 	 30488
1881 	 30643
1890 	 30776
1899 	 30890
1908 	 30982
1917 	 31055
1926 	 31106
1935 	 31137
1944 	 31147
1953 	 31302
1962 	 31436
1971 	 31549
1980 	 31642
1989 	 31714
1998 	 31765
2007 	 31796
2016 	 31806
2025 	 31796
2034 	 31930
2043 	 32043
2052 	 32136
2061 	 32208
2070 	 32260
2079 	 32291
2088 	 32301
2097 	 32291
2106 	 32260
2115 	 32373
2124 	 32466
2133 	 32538
2142 	 32589
2151 	 32620
2160 	 32630
2169 	 32620
2178 	 32589
2187 	 32538
2196 	 32795
2205 	 33032
2214 	 33248
2223 	 33444
2232 	 33619
2241 	 33774
2250 	 33908
2259 	 34021
2268 	 34114
2277 	 34351
2286 	 34567
2295 	 34763
2304 	 34938
2313 	 35092
2322 	 35226
2331 	 35339
2340 	 35432
2349 	 35504
2358 	 35720
2367 	 35916
2376 	 36091
2385 	 36246
2394 	 36380
2403 	 36493
2412 	 36586
2421 	 36658
2430 	 36709
2439 	 36905
2448 	 37080
2457 	 37235
2466 	 37368
2475 	 37482
2484 	 37574
2493 	 37647
2502 	 37698
2511 	 37729
2520 	 37904
2529 	 38059
2538 	 38192
2547 	 38306
2556 	 38398
2565 	 38471
2574 	 38522
2583 	 38553
2592 	 38563
2601 	 38718
2610 	 38852
2619 	 38965
2628 	 39058
2637 	 39130
2646 	 39181
2655 	 39212
2664 	 39222
2673 	 39212
2682 	 39346
2691 	 39459
2700 	 39552
2709 	 39624
2718 	 39676
2727 	 39707
2736 	 39717
2745 	 39707
2754 	 39676
2763 	 39789
2772 	 39882
2781 	 39954
2790 	 40005
2799 	 40036
2808 	 40046
2817 	 40036
2826 	 40005
2835 	 39954
2844 	 40046
2853 	 40119
2862 	 40170
2871 	 40201
2880 	 40211
2889 	 40201
2898 	 40170
2907 	 40119
2916 	 40046
2925 	 40283
2934 	 40500
2943 	 40695
2952 	 40870
2961 	 41025
2970 	 41159
2979 	 41272
2988 	 41365
2997 	 41437
3006 	 41653
3015 	 41849
3024 	 42024
3033 	 42179
3042 	 42312
3051 	 42426
3060 	 42518
3069 	 42591
3078 	 42642
3087 	 42838
3096 	 43013
3105 	 43167
3114 	 43301
3123 	 43415
3132 	 43507
3141 	 43579
3150 	 43631
3159 	 43662
3168 	 43837
3177 	 43991
3186 	 44125
3195 	 44239
3204 	 44331
3213 	 44403
3222 	 44455
3231 	 44486
3240 	 44496
3249 	 44651
3258 	 44784
3267 	 44898
3276 	 44990
3285 	 45063
3294 	 45114
3303 	 45145
3312 	 45155
3321 	 45145
3330 	 45279
3339 	 45392
3348 	 45485
3357 	 45557
3366 	 45608
3375 	 45639
3384 	 45650
3393 	 45639
3402 	 45608
3411 	 45722
3420 	 45814
3429 	 45887
3438 	 45938
3447 	 45969
3456 	 45979
3465 	 45969
3474 	 45938
3483 	 45887
3492 	 45979
3501 	 46051
3510 	 46103
3519 	 46134
3528 	 46144
3537 	 46134
3546 	 46103
3555 	 46051
3564 	 45979
3573 	 46051
3582 	 46103
3591 	 46134
3600 	 46144
3609 	 46134
3618 	 46103
3627 	 46051
3636 	 45979
3645 	 45887
3654 	 46103
3663 	 46299
3672 	 46474
3681 	 46628
3690 	 46762
3699 	 46875
3708 	 46968
3717 	 47040
3726 	 47092
3735 	 47287
3744 	 47462
3753 	 47617
3762 	 47751
3771 	 47864
3780 	 47957
3789 	 48029
3798 	 48080
3807 	 48111
3816 	 48286
3825 	 48441
3834 	 48575
3843 	 48688
3852 	 48781
3861 	 48853
3870 	 48904
3879 	 48935
3888 	 48946
3897 	 49100
3906 	 49234
3915 	 49347
3924 	 49440
3933 	 49512
3942 	 49564
3951 	 49595
3960 	 49605
3969 	 49595
3978 	 49728
3987 	 49842
3996 	 49934
4005 	 50007
4014 	 50058
4023 	 50089
4032 	 50099
4041 	 50089
4050 	 50058
4059 	 50171
4068 	 50264
4077 	 50336
4086 	 50388
4095 	 50419
4104 	 50429
4113 	 50419
4122 	 50388
4131 	 50336
4140 	 50429
4149 	 50501
4158 	 50552
4167 	 50583
4176 	 50594
4185 	 50583
4194 	 50552
4203 	 50501
4212 	 50429
4221 	 50501
4230 	 50552
4239 	 50583
4248 	 50594
4257 	 50583
4266 	 50552
4275 	 50501
4284 	 50429
4293 	 50336
4302 	 50388
4311 	 50419
4320 	 50429
4329 	 50419
4338 	 50388
4347 	 50336
4356 	 50264
4365 	 50171
4374 	 50058
4383 	 50254
4392 	 50429
4401 	 50583
4410 	 50717
4419 	 50831
4428 	 50923
4437 	 50995
4446 	 51047
4455 	 51078
4464 	 51253
4473 	 51407
4482 	 51541
4491 	 51655
4500 	 51747
4509 	 51819
4518 	 51871
4527 	 51902
4536 	 51912
4545 	 52067
4554 	 52200
4563 	 52314
4572 	 52406
4581 	 52479
4590 	 52530
4599 	 52561
4608 	 52571
4617 	 52561
4626 	 52695
4635 	 52808
4644 	 52901
4653 	 52973
4662 	 53024
4671 	 53055
4680 	 53066
4689 	 53055
4698 	 53024
4707 	 53138
4716 	 53230
4725 	 53303
4734 	 53354
4743 	 53385
4752 	 53395
4761 	 53385
4770 	 53354
4779 	 53303
4788 	 53395
4797 	 53467
4806 	 53519
4815 	 53550
4824 	 53560
4833 	 53550
4842 	 53519
4851 	 53467
4860 	 53395
4869 	 53467
4878 	 53519
4887 	 53550
4896 	 53560
4905 	 53550
4914 	 53519
4923 	 53467
4932 	 53395
4941 	 53303
4950 	 53354
4959 	 53385
4968 	 53395
4977 	 53385
4986 	 53354
4995 	 53303
5004 	 53230
5013 	 53138
5022 	 53024
5031 	 53055
5040 	 53066
5049 	 53055
5058 	 53024
5067 	 52973
5076 	 52901
5085 	 52808
5094 	 52695
5103 	 52561
5112 	 52736
5121 	 52891
5130 	 53024
5139 	 53138
5148 	 53230
5157 	 53303
5166 	 53354
5175 	 53385
5184 	 53395
5193 	 53550
5202 	 53684
5211 	 53797
5220 	 53890
5229 	 53962
5238 	 54013
5247 	 54044
5256 	 54054
5265 	 54044
5274 	 54178
5283 	 54291
5292 	 54384
5301 	 54456
5310 	 54508
5319 	 54539
5328 	 54549
5337 	 54539
5346 	 54508
5355 	 54621
5364 	 54714
5373 	 54786
5382 	 54837
5391 	 54868
5400 	 54878
5409 	 54868
5418 	 54837
5427 	 54786
5436 	 54878
5445 	 54951
5454 	 55002
5463 	 55033
5472 	 55043
5481 	 55033
5490 	 55002
5499 	 54951
5508 	 54878
5517 	 54951
5526 	 55002
5535 	 55033
5544 	 55043
5553 	 55033
5562 	 55002
5571 	 54951
5580 	 54878
5589 	 54786
5598 	 54837
5607 	 54868
5616 	 54878
5625 	 54868
5634 	 54837
5643 	 54786
5652 	 54714
5661 	 54621
5670 	 54508
5679 	 54539
5688 	 54549
5697 	 54539
5706 	 54508
5715 	 54456
5724 	 54384
5733 	 54291
5742 	 54178
5751 	 54044
5760 	 54054
5769 	 54044
5778 	 54013
5787 	 53962
5796 	 53890
5805 	 53797
5814 	 53684
5823 	 53550
5832 	 53395
5841 	 53550
5850 	 53684
5859 	 53797
5868 	 53890
5877 	 53962
5886 	 54013
5895 	 54044
5904 	 54054
5913 	 54044
5922 	 54178
5931 	 54291
5940 	 54384
5949 	 54456
5958 	 54508
5967 	 54539
5976 	 54549
5985 	 54539
5994 	 54508
6003 	 54621
6012 	 54714
6021 	 54786
6030 	 54837
6039 	 54868
6048 	 54878
6057 	 54868
6066 	 54837
6075 	 54786
6084 	 54878
6093 	 54951
6102 	 55002
6111 	 55033
6120 	 55043
6129 	 55033
6138 	 55002
6147 	 54951
6156 	 54878
6165 	 54951
6174 	 55002
6183 	 55033
6192 	 55043
6201 	 55033
6210 	 55002
6219 	 54951
6228 	 54878
6237 	 54786
6246 	 54837
6255 	 54868
6264 	 54878
6273 	 54868
6282 	 54837
6291 	 54786
6300 	 54714
6309 	 54621
6318 	 54508
6327 	 54539
6336 	 54549
6345 	 54539
6354 	 54508
6363 	 54456
6372 	 54384
6381 	 54291
6390 	 54178
6399 	 54044
6408 	 54054
6417 	 54044
6426 	 54013
6435 	 53962
6444 	 53890
6453 	 53797
6462 	 53684
6471 	 53550
6480 	 53395
6489 	 53385
6498 	 53354
6507 	 53303
6516 	 53230
6525 	 53138
6534 	 53024
6543 	 52891
6552 	 52736
6561 	 52561
6570 	 52860
6579 	 53138
6588 	 53395
6597 	 53632
6606 	 53848
6615 	 54044
6624 	 54219
6633 	 54374
6642 	 54508
6651 	 54786
6660 	 55043
6669 	 55280
6678 	 55496
6687 	 55692
6696 	 55867
6705 	 56022
6714 	 56156
6723 	 56269
6732 	 56526
6741 	 56763
6750 	 56980
6759 	 57175
6768 	 57350
6777 	 57505
6786 	 57639
6795 	 57752
6804 	 57845
6813 	 58082
6822 	 58298
6831 	 58494
6840 	 58669
6849 	 58823
6858 	 58957
6867 	 59071
6876 	 59163
6885 	 59235
6894 	 59452
6903 	 59647
6912 	 59822
6921 	 59977
6930 	 60111
6939 	 60224
6948 	 60317
6957 	 60389
6966 	 60440
6975 	 60636
6984 	 60811
6993 	 60966
7002 	 61100
7011 	 61213
7020 	 61306
7029 	 61378
7038 	 61429
7047 	 61460
7056 	 61635
7065 	 61790
7074 	 61924
7083 	 62037
7092 	 62130
7101 	 62202
7110 	 62253
7119 	 62284
7128 	 62294
7137 	 62449
7146 	 62583
7155 	 62696
7164 	 62789
7173 	 62861
7182 	 62912
7191 	 62943
7200 	 62954
7209 	 62943
7218 	 63077
7227 	 63191
7236 	 63283
7245 	 63355
7254 	 63407
7263 	 63438
7272 	 63448
7281 	 63438
7290 	 63407
7299 	 63685
7308 	 63942
7317 	 64179
7326 	 64396
7335 	 64591
7344 	 64766
7353 	 64921
7362 	 65055
7371 	 65168
7380 	 65426
7389 	 65663
7398 	 65879
7407 	 66075
7416 	 66250
7425 	 66404
7434 	 66538
7443 	 66651
7452 	 66744
7461 	 66981
7470 	 67197
7479 	 67393
7488 	 67568
7497 	 67723
7506 	 67856
7515 	 67970
7524 	 68062
7533 	 68135
7542 	 68351
7551 	 68547
7560 	 68722
7569 	 68876
7578 	 69010
7587 	 69123
7596 	 69216
7605 	 69288
7614 	 69340
7623 	 69535
7632 	 69710
7641 	 69865
7650 	 69999
7659 	 70112
7668 	 70205
7677 	 70277
7686 	 70328
7695 	 70359
7704 	 70534
7713 	 70689
7722 	 70823
7731 	 70936
7740 	 71029
7749 	 71101
7758 	 71152
7767 	 71183
7776 	 71194
7785 	 71348
7794 	 71482
7803 	 71595
7812 	 71688
7821 	 71760
7830 	 71812
7839 	 71843
7848 	 71853
7857 	 71843
7866 	 71976
7875 	 72090
7884 	 72182
7893 	 72255
7902 	 72306
7911 	 72337
7920 	 72347
7929 	 72337
7938 	 72306
7947 	 72419
7956 	 72512
7965 	 72584
7974 	 72636
7983 	 72667
7992 	 72677
8001 	 72667
8010 	 72636
8019 	 72584
8028 	 72842
8037 	 73079
8046 	 73295
8055 	 73491
8064 	 73666
8073 	 73820
8082 	 73954
8091 	 74067
8100 	 74160
8109 	 74397
8118 	 74613
8127 	 74809
8136 	 74984
8145 	 75139
8154 	 75272
8163 	 75386
8172 	 75478
8181 	 75551
8190 	 75767
8199 	 75963
8208 	 76138
8217 	 76292
8226 	 76426
8235 	 76539
8244 	 76632
8253 	 76704
8262 	 76756
8271 	 76951
8280 	 77126
8289 	 77281
8298 	 77415
8307 	 77528
8316 	 77621
8325 	 77693
8334 	 77744
8343 	 77775
8352 	 77950
8361 	 78105
8370 	 78239
8379 	 78352
8388 	 78445
8397 	 78517
8406 	 78568
8415 	 78599
8424 	 78610
8433 	 78764
8442 	 78898
8451 	 79011
8460 	 79104
8469 	 79176
8478 	 79228
8487 	 79259
8496 	 79269
8505 	 79259
8514 	 79392
8523 	 79506
8532 	 79598
8541 	 79671
8550 	 79722
8559 	 79753
8568 	 79763
8577 	 79753
8586 	 79722
8595 	 79835
8604 	 79928
8613 	 80000
8622 	 80052
8631 	 80083
8640 	 80093
8649 	 80083
8658 	 80052
8667 	 80000
8676 	 80093
8685 	 80165
8694 	 80216
8703 	 80247
8712 	 80258
8721 	 80247
8730 	 80216
8739 	 80165
8748 	 80093
8757 	 80330
8766 	 80546
8775 	 80742
8784 	 80917
8793 	 81071
8802 	 81205
8811 	 81319
8820 	 81411
8829 	 81483
8838 	 81700
8847 	 81895
8856 	 82070
8865 	 82225
8874 	 82359
8883 	 82472
8892 	 82565
8901 	 82637
8910 	 82688
8919 	 82884
8928 	 83059
8937 	 83214
8946 	 83348
8955 	 83461
8964 	 83554
8973 	 83626
8982 	 83677
8991 	 83708
9000 	 83883
9009 	 84038
9018 	 84172
9027 	 84285
9036 	 84378
9045 	 84450
9054 	 84501
9063 	 84532
9072 	 84542
9081 	 84697
9090 	 84831
9099 	 84944
9108 	 85037
9117 	 85109
9126 	 85160
9135 	 85191
9144 	 85202
9153 	 85191
9162 	 85325
9171 	 85439
9180 	 85531
9189 	 85603
9198 	 85655
9207 	 85686
9216 	 85696
9225 	 85686
9234 	 85655
9243 	 85768
9252 	 85861
9261 	 85933
9270 	 85984
9279 	 86015
9288 	 86026
9297 	 86015
9306 	 85984
9315 	 85933
9324 	 86026
9333 	 86098
9342 	 86149
9351 	 86180
9360 	 86190
9369 	 86180
9378 	 86149
9387 	 86098
9396 	 86026
9405 	 86098
9414 	 86149
9423 	 86180
9432 	 86190
9441 	 86180
9450 	 86149
9459 	 86098
9468 	 86026
9477 	 85933
9486 	 86149
9495 	 86345
9504 	 86520
9513 	 86675
9522 	 86808
9531 	 86922
9540 	 87014
9549 	 87087
9558 	 87138
9567 	 87334
9576 	 87509
9585 	 87663
9594 	 87797
9603 	 87911
9612 	 88003
9621 	 88075
9630 	 88127
9639 	 88158
9648 	 88333
9657 	 88487
9666 	 88621
9675 	 88735
9684 	 88827
9693 	 88899
9702 	 88951
9711 	 88982
9720 	 88992
9729 	 89147
9738 	 89280
9747 	 89394
9756 	 89486
9765 	 89559
9774 	 89610
9783 	 89641
9792 	 89651
9801 	 89641
9810 	 89775
9819 	 89888
9828 	 89981
9837 	 90053
9846 	 90104
9855 	 90135
9864 	 90146
9873 	 90135
9882 	 90104
9891 	 90218
9900 	 90310
9909 	 90383
9918 	 90434
9927 	 90465
9936 	 90475
9945 	 90465
9954 	 90434
9963 	 90383
9972 	 90475
9981 	 90547
9990 	 90599
9999 	 90630
10008 	 90640
10017 	 90630
10026 	 90599
10035 	 90547
10044 	 90475
10053 	 90547
10062 	 90599
10071 	 90630
10080 	 90640
10089 	 90630
10098 	 90599
10107 	 90547
10116 	 90475
10125 	 90383
10134 	 90434
10143 	 90465
10152 	 90475
10161 	 90465
10170 	 90434
10179 	 90383
10188 	 90310
10197 	 90218
10206 	 90104
10215 	 90300
10224 	 90475
10233 	 90630
10242 	 90764
10251 	 90877
10260 	 90970
10269 	 91042
10278 	 91093
10287 	 91124
10296 	 91299
10305 	 91454
10314 	 91588
10323 	 91701
10332 	 91794
10341 	 91866
10350 	 91917
10359 	 91948
10368 	 91958
10377 	 92113
10386 	 92247
10395 	 92360
10404 	 92453
10413 	 92525
10422 	 92576
10431 	 92607
10440 	 92618
10449 	 92607
10458 	 92741
10467 	 92855
10476 	 92947
10485 	 93019
10494 	 93071
10503 	 93102
10512 	 93112
10521 	 93102
10530 	 93071
10539 	 93184
10548 	 93277
10557 	 93349
10566 	 93400
10575 	 93431
10584 	 93442
10593 	 93431
10602 	 93400
10611 	 93349
10620 	 93442
10629 	 93514
10638 	 93565
10647 	 93596
10656 	 93606
10665 	 93596
10674 	 93565
10683 	 93514
10692 	 93442
10701 	 93514
10710 	 93565
10719 	 93596
10728 	 93606
10737 	 93596
10746 	 93565
10755 	 93514
10764 	 93442
10773 	 93349
10782 	 93400
10791 	 93431
10800 	 93442
10809 	 93431
10818 	 93400
10827 	 93349
10836 	 93277
10845 	 93184
10854 	 93071
10863 	 93102
10872 	 93112
10881 	 93102
10890 	 93071
10899 	 93019
10908 	 92947
10917 	 92855
10926 	 92741
10935 	 92607
10944 	 92782
10953 	 92937
10962 	 93071
10971 	 93184
10980 	 93277
10989 	 93349
10998 	 93400
11007 	 93431
11016 	 93442
11025 	 93596
11034 	 93730
11043 	 93843
11052 	 93936
11061 	 94008
11070 	 94060
11079 	 94091
11088 	 94101
11097 	 94091
11106 	 94224
11115 	 94338
11124 	 94430
11133 	 94503
11142 	 94554
11151 	 94585
11160 	 94595
11169 	 94585
11178 	 94554
11187 	 94667
11196 	 94760
11205 	 94832
11214 	 94884
11223 	 94915
11232 	 94925
11241 	 94915
11250 	 94884
11259 	 94832
11268 	 94925
11277 	 94997
11286 	 95048
11295 	 95079
11304 	 95090
11313 	 95079
11322 	 95048
11331 	 94997
11340 	 94925
11349 	 94997
11358 	 95048
11367 	 95079
11376 	 95090
11385 	 95079
11394 	 95048
11403 	 94997
11412 	 94925
11421 	 94832
11430 	 94884
11439 	 94915
11448 	 94925
11457 	 94915
11466 	 94884
11475 	 94832
11484 	 94760
11493 	 94667
11502 	 94554
11511 	 94585
11520 	 94595
11529 	 94585
11538 	 94554
11547 	 94503
11556 	 94430
11565 	 94338
11574 	 94224
11583 	 94091
11592 	 94101
11601 	 94091
11610 	 94060
11619 	 94008
11628 	 93936
11637 	 93843
11646 	 93730
11655 	 93596
11664 	 93442
11673 	 93596
11682 	 93730
11691 	 93843
11700 	 93936
11709 	 94008
11718 	 94060
11727 	 94091
11736 	 94101
11745 	 94091
11754 	 94224
11763 	 94338
11772 	 94430
11781 	 94503
11790 	 94554
11799 	 94585
11808 	 94595
11817 	 94585
11826 	 94554
11835 	 94667
11844 	 94760
11853 	 94832
11862 	 94884
11871 	 94915
11880 	 94925
11889 	 94915
11898 	 94884
11907 	 94832
11916 	 94925
11925 	 94997
11934 	 95048
11943 	 95079
11952 	 95090
11961 	 95079
11970 	 95048
11979 	 94997
11988 	 94925
11997 	 94997
12006 	 95048
12015 	 95079
12024 	 95090
12033 	 95079
12042 	 95048
12051 	 94997
12060 	 94925
12069 	 94832
12078 	 94884
12087 	 94915
12096 	 94925
12105 	 94915
12114 	 94884
12123 	 94832
12132 	 94760
12141 	 94667
12150 	 94554
12159 	 94585
12168 	 94595
12177 	 94585
12186 	 94554
12195 	 94503
12204 	 94430
12213 	 94338
12222 	 94224
12231 	 94091
12240 	 94101
12249 	 94091
12258 	 94060
12267 	 94008
12276 	 93936
12285 	 93843
12294 	 93730
12303 	 93596
12312 	 93442
12321 	 93431
12330 	 93400
12339 	 93349
12348 	 93277
12357 	 93184
12366 	 93071
12375 	 92937
12384 	 92782
12393 	 92607
12402 	 92741
12411 	 92855
12420 	 92947
12429 	 93019
12438 	 93071
12447 	 93102
12456 	 93112
12465 	 93102
12474 	 93071
12483 	 93184
12492 	 93277
12501 	 93349
12510 	 93400
12519 	 93431
12528 	 93442
12537 	 93431
12546 	 93400
12555 	 93349
12564 	 93442
12573 	 93514
12582 	 93565
12591 	 93596
12600 	 93606
12609 	 93596
12618 	 93565
12627 	 93514
12636 	 93442
12645 	 93514
12654 	 93565
12663 	 93596
12672 	 93606
12681 	 93596
12690 	 93565
12699 	 93514
12708 	 93442
12717 	 93349
12726 	 93400
12735 	 93431
12744 	 93442
12753 	 93431
12762 	 93400
12771 	 93349
12780 	 93277
12789 	 93184
12798 	 93071
12807 	 93102
12816 	 93112
12825 	 93102
12834 	 93071
12843 	 93019
12852 	 92947
12861 	 92855
12870 	 92741
12879 	 92607
12888 	 92618
12897 	 92607
12906 	 92576
12915 	 92525
12924 	 92453
12933 	 92360
12942 	 92247
12951 	 92113
12960 	 91958
12969 	 91948
12978 	 91917
12987 	 91866
12996 	 91794
13005 	 91701
13014 	 91588
13023 	 91454
13032 	 91299
13041 	 91124
13050 	 91093
13059 	 91042
13068 	 90970
13077 	 90877
13086 	 90764
13095 	 90630
13104 	 90475
13113 	 90300
13122 	 90104
13131 	 90383
13140 	 90640
13149 	 90877
13158 	 91093
13167 	 91289
13176 	 91464
13185 	 91619
13194 	 91752
13203 	 91866
13212 	 92123
13221 	 92360
13230 	 92576
13239 	 92772
13248 	 92947
13257 	 93102
13266 	 93236
13275 	 93349
13284 	 93442
13293 	 93679
13302 	 93895
13311 	 94091
13320 	 94266
13329 	 94420
13338 	 94554
13347 	 94667
13356 	 94760
13365 	 94832
13374 	 95048
13383 	 95244
13392 	 95419
13401 	 95574
13410 	 95708
13419 	 95821
13428 	 95914
13437 	 95986
13446 	 96037
13455 	 96233
13464 	 96408
13473 	 96563
13482 	 96696
13491 	 96810
13500 	 96902
13509 	 96975
13518 	 97026
13527 	 97057
13536 	 97232
13545 	 97387
13554 	 97520
13563 	 97634
13572 	 97726
13581 	 97799
13590 	 97850
13599 	 97881
13608 	 97891
13617 	 98046
13626 	 98180
13635 	 98293
13644 	 98386
13653 	 98458
13662 	 98509
13671 	 98540
13680 	 98550
13689 	 98540
13698 	 98674
13707 	 98787
13716 	 98880
13725 	 98952
13734 	 99004
13743 	 99035
13752 	 99045
13761 	 99035
13770 	 99004
13779 	 99117
13788 	 99210
13797 	 99282
13806 	 99333
13815 	 99364
13824 	 99374
13833 	 99364
13842 	 99333
13851 	 99282
13860 	 99539
13869 	 99776
13878 	 99992
13887 	 100188
13896 	 100363
13905 	 100518
13914 	 100652
13923 	 100765
13932 	 100858
13941 	 101095
13950 	 101311
13959 	 101507
13968 	 101682
13977 	 101836
13986 	 101970
13995 	 102083
14004 	 102176
14013 	 102248
14022 	 102464
14031 	 102660
14040 	 102835
14049 	 102990
14058 	 103124
14067 	 103237
14076 	 103330
14085 	 103402
14094 	 103453
14103 	 103649
14112 	 103824
14121 	 103979
14130 	 104112
14139 	 104226
14148 	 104318
14157 	 104391
14166 	 104442
14175 	 104473
14184 	 104648
14193 	 104803
14202 	 104936
14211 	 105050
14220 	 105142
14229 	 105215
14238 	 105266
14247 	 105297
14256 	 105307
14265 	 105462
14274 	 105596
14283 	 105709
14292 	 105802
14301 	 105874
14310 	 105925
14319 	 105956
14328 	 105966
14337 	 105956
14346 	 106090
14355 	 106203
14364 	 106296
14373 	 106368
14382 	 106420
14391 	 106451
14400 	 106461
14409 	 106451
14418 	 106420
14427 	 106533
14436 	 106626
14445 	 106698
14454 	 106749
14463 	 106780
14472 	 106790
14481 	 106780
14490 	 106749
14499 	 106698
14508 	 106790
14517 	 106863
14526 	 106914
14535 	 106945
14544 	 106955
14553 	 106945
14562 	 106914
14571 	 106863
14580 	 106790
14589 	 107027
14598 	 107244
14607 	 107439
14616 	 107614
14625 	 107769
14634 	 107903
14643 	 108016
14652 	 108109
14661 	 108181
14670 	 108397
14679 	 108593
14688 	 108768
14697 	 108923
14706 	 109056
14715 	 109170
14724 	 109262
14733 	 109335
14742 	 109386
14751 	 109582
14760 	 109757
14769 	 109911
14778 	 110045
14787 	 110159
14796 	 110251
14805 	 110323
14814 	 110375
14823 	 110406
14832 	 110581
14841 	 110735
14850 	 110869
14859 	 110983
14868 	 111075
14877 	 111147
14886 	 111199
14895 	 111230
14904 	 111240
14913 	 111395
14922 	 111528
14931 	 111642
14940 	 111734
14949 	 111807
14958 	 111858
14967 	 111889
14976 	 111899
14985 	 111889
14994 	 112023
15003 	 112136
15012 	 112229
15021 	 112301
15030 	 112352
15039 	 112383
15048 	 112394
15057 	 112383
15066 	 112352
15075 	 112466
15084 	 112558
15093 	 112631
15102 	 112682
15111 	 112713
15120 	 112723
15129 	 112713
15138 	 112682
15147 	 112631
15156 	 112723
15165 	 112795
15174 	 112847
15183 	 112878
15192 	 112888
15201 	 112878
15210 	 112847
15219 	 112795
15228 	 112723
15237 	 112795
15246 	 112847
15255 	 112878
15264 	 112888
15273 	 112878
15282 	 112847
15291 	 112795
15300 	 112723
15309 	 112631
15318 	 112847
15327 	 113043
15336 	 113218
15345 	 113372
15354 	 113506
15363 	 113619
15372 	 113712
15381 	 113784
15390 	 113836
15399 	 114031
15408 	 114206
15417 	 114361
15426 	 114495
15435 	 114608
15444 	 114701
15453 	 114773
15462 	 114824
15471 	 114855
15480 	 115030
15489 	 115185
15498 	 115319
15507 	 115432
15516 	 115525
15525 	 115597
15534 	 115648
15543 	 115679
15552 	 115690
15561 	 115844
15570 	 115978
15579 	 116091
15588 	 116184
15597 	 116256
15606 	 116308
15615 	 116339
15624 	 116349
15633 	 116339
15642 	 116472
15651 	 116586
15660 	 116678
15669 	 116751
15678 	 116802
15687 	 116833
15696 	 116843
15705 	 116833
15714 	 116802
15723 	 116915
15732 	 117008
15741 	 117080
15750 	 117132
15759 	 117163
15768 	 117173
15777 	 117163
15786 	 117132
15795 	 117080
15804 	 117173
15813 	 117245
15822 	 117296
15831 	 117327
15840 	 117338
15849 	 117327
15858 	 117296
15867 	 117245
15876 	 117173
15885 	 117245
15894 	 117296
15903 	 117327
15912 	 117338
15921 	 117327
15930 	 117296
15939 	 117245
15948 	 117173
15957 	 117080
15966 	 117132
15975 	 117163
15984 	 117173
15993 	 117163
16002 	 117132
16011 	 117080
16020 	 117008
16029 	 116915
16038 	 116802
16047 	 116998
16056 	 117173
16065 	 117327
16074 	 117461
16083 	 117575
16092 	 117667
16101 	 117739
16110 	 117791
16119 	 117822
16128 	 117997
16137 	 118151
16146 	 118285
16155 	 118399
16164 	 118491
16173 	 118563
16182 	 118615
16191 	 118646
16200 	 118656
16209 	 118811
16218 	 118944
16227 	 119058
16236 	 119150
16245 	 119223
16254 	 119274
16263 	 119305
16272 	 119315
16281 	 119305
16290 	 119439
16299 	 119552
16308 	 119645
16317 	 119717
16326 	 119768
16335 	 119799
16344 	 119810
16353 	 119799
16362 	 119768
16371 	 119882
16380 	 119974
16389 	 120047
16398 	 120098
16407 	 120129
16416 	 120139
16425 	 120129
16434 	 120098
16443 	 120047
16452 	 120139
16461 	 120211
16470 	 120263
16479 	 120294
16488 	 120304
16497 	 120294
16506 	 120263
16515 	 120211
16524 	 120139
16533 	 120211
16542 	 120263
16551 	 120294
16560 	 120304
16569 	 120294
16578 	 120263
16587 	 120211
16596 	 120139
16605 	 120047
16614 	 120098
16623 	 120129
16632 	 120139
16641 	 120129
16650 	 120098
16659 	 120047
16668 	 119974
16677 	 119882
16686 	 119768
16695 	 119799
16704 	 119810
16713 	 119799
16722 	 119768
16731 	 119717
16740 	 119645
16749 	 119552
16758 	 119439
16767 	 119305
16776 	 119480
16785 	 119635
16794 	 119768
16803 	 119882
16812 	 119974
16821 	 120047
16830 	 120098
16839 	 120129
16848 	 120139
16857 	 120294
16866 	 120428
16875 	 120541
16884 	 120634
16893 	 120706
16902 	 120757
16911 	 120788
16920 	 120798
16929 	 120788
16938 	 120922
16947 	 121035
16956 	 121128
16965 	 121200
16974 	 121252
16983 	 121283
16992 	 121293
17001 	 121283
17010 	 121252
17019 	 121365
17028 	 121458
17037 	 121530
17046 	 121581
17055 	 121612
17064 	 121622
17073 	 121612
17082 	 121581
17091 	 121530
17100 	 121622
17109 	 121695
17118 	 121746
17127 	 121777
17136 	 121787
17145 	 121777
17154 	 121746
17163 	 121695
17172 	 121622
17181 	 121695
17190 	 121746
17199 	 121777
17208 	 121787
17217 	 121777
17226 	 121746
17235 	 121695
17244 	 121622
17253 	 121530
17262 	 121581
17271 	 121612
17280 	 121622
17289 	 121612
17298 	 121581
17307 	 121530
17316 	 121458
17325 	 121365
17334 	 121252
17343 	 121283
17352 	 121293
17361 	 121283
17370 	 121252
17379 	 121200
17388 	 121128
17397 	 121035
17406 	 120922
17415 	 120788
17424 	 120798
17433 	 120788
17442 	 120757
17451 	 120706
17460 	 120634
17469 	 120541
17478 	 120428
17487 	 120294
17496 	 120139
17505 	 120294
17514 	 120428
17523 	 120541
17532 	 120634
17541 	 120706
17550 	 120757
17559 	 120788
17568 	 120798
17577 	 120788
17586 	 120922
17595 	 121035
17604 	 121128
17613 	 121200
17622 	 121252
17631 	 121283
17640 	 121293
17649 	 121283
17658 	 121252
17667 	 121365
17676 	 121458
17685 	 121530
17694 	 121581
17703 	 121612
17712 	 121622
17721 	 121612
17730 	 121581
17739 	 121530
17748 	 121622
17757 	 121695
17766 	 121746
17775 	 121777
17784 	 121787
17793 	 121777
17802 	 121746
17811 	 121695
17820 	 121622
17829 	 121695
17838 	 121746
17847 	 121777
17856 	 121787
17865 	 121777
17874 	 121746
17883 	 121695
17892 	 121622
17901 	 121530
17910 	 121581
17919 	 121612
17928 	 121622
17937 	 121612
17946 	 121581
17955 	 121530
17964 	 121458
17973 	 121365
17982 	 121252
17991 	 121283
18000 	 121293
18009 	 121283
18018 	 121252
18027 	 121200
18036 	 121128
18045 	 121035
18054 	 120922
18063 	 120788
18072 	 120798
18081 	 120788
18090 	 120757
18099 	 120706
18108 	 120634
18117 	 120541
18126 	 120428
18135 	 120294
18144 	 120139
18153 	 120129
18162 	 120098
18171 	 120047
18180 	 119974
18189 	 119882
18198 	 119768
18207 	 119635
18216 	 119480
18225 	 119305
18234 	 119439
18243 	 119552
18252 	 119645
18261 	 119717
18270 	 119768
18279 	 119799
18288 	 119810
18297 	 119799
18306 	 119768
18315 	 119882
18324 	 119974
18333 	 120047
18342 	 120098
18351 	 120129
18360 	 120139
18369 	 120129
18378 	 120098
18387 	 120047
18396 	 120139
18405 	 120211
18414 	 120263
18423 	 120294
18432 	 120304
18441 	 120294
18450 	 120263
18459 	 120211
18468 	 120139
18477 	 120211
18486 	 120263
18495 	 120294
18504 	 120304
18513 	 120294
18522 	 120263
18531 	 120211
18540 	 120139
18549 	 120047
18558 	 120098
18567 	 120129
18576 	 120139
18585 	 120129
18594 	 120098
18603 	 120047
18612 	 119974
18621 	 119882
18630 	 119768
18639 	 119799
18648 	 119810
18657 	 119799
18666 	 119768
18675 	 119717
18684 	 119645
18693 	 119552
18702 	 119439
18711 	 119305
18720 	 119315
18729 	 119305
18738 	 119274
18747 	 119223
18756 	 119150
18765 	 119058
18774 	 118944
18783 	 118811
18792 	 118656
18801 	 118646
18810 	 118615
18819 	 118563
18828 	 118491
18837 	 118399
18846 	 118285
18855 	 118151
18864 	 117997
18873 	 117822
18882 	 117791
18891 	 117739
18900 	 117667
18909 	 117575
18918 	 117461
18927 	 117327
18936 	 117173
18945 	 116998
18954 	 116802
18963 	 116915
18972 	 117008
18981 	 117080
18990 	 117132
18999 	 117163
19008 	 117173
19017 	 117163
19026 	 117132
19035 	 117080
19044 	 117173
19053 	 117245
19062 	 117296
19071 	 117327
19080 	 117338
19089 	 117327
19098 	 117296
19107 	 117245
19116 	 117173
19125 	 117245
19134 	 117296
19143 	 117327
19152 	 117338
19161 	 117327
19170 	 117296
19179 	 117245
19188 	 117173
19197 	 117080
19206 	 117132
19215 	 117163
19224 	 117173
19233 	 117163
19242 	 117132
19251 	 117080
19260 	 117008
19269 	 116915
19278 	 116802
19287 	 116833
19296 	 116843
19305 	 116833
19314 	 116802
19323 	 116751
19332 	 116678
19341 	 116586
19350 	 116472
19359 	 116339
19368 	 116349
19377 	 116339
19386 	 116308
19395 	 116256
19404 	 116184
19413 	 116091
19422 	 115978
19431 	 115844
19440 	 115690
19449 	 115679
19458 	 115648
19467 	 115597
19476 	 115525
19485 	 115432
19494 	 115319
19503 	 115185
19512 	 115030
19521 	 114855
19530 	 114824
19539 	 114773
19548 	 114701
19557 	 114608
19566 	 114495
19575 	 114361
19584 	 114206
19593 	 114031
19602 	 113836
19611 	 113784
19620 	 113712
19629 	 113619
19638 	 113506
19647 	 113372
19656 	 113218
19665 	 113043
19674 	 112847
19683 	 112631
19692 	 112888
19701 	 113125
19710 	 113341
19719 	 113537
19728 	 113712
19737 	 113867
19746 	 114000
19755 	 114114
19764 	 114206
19773 	 114443
19782 	 114660
19791 	 114855
19800 	 115030
19809 	 115185
19818 	 115319
19827 	 115432
19836 	 115525
19845 	 115597
19854 	 115813
19863 	 116009
19872 	 116184
19881 	 116339
19890 	 116472
19899 	 116586
19908 	 116678
19917 	 116751
19926 	 116802
19935 	 116998
19944 	 117173
19953 	 117327
19962 	 117461
19971 	 117575
19980 	 117667
19989 	 117739
19998 	 117791
20007 	 117822
20016 	 117997
20025 	 118151
20034 	 118285
20043 	 118399
20052 	 118491
20061 	 118563
20070 	 118615
20079 	 118646
20088 	 118656
20097 	 118811
20106 	 118944
20115 	 119058
20124 	 119150
20133 	 119223
20142 	 119274
20151 	 119305
20160 	 119315
20169 	 119305
20178 	 119439
20187 	 119552
20196 	 119645
20205 	 119717
20214 	 119768
20223 	 119799
20232 	 119810
20241 	 119799
20250 	 119768
20259 	 119882
20268 	 119974
20277 	 120047
20286 	 120098
20295 	 120129
20304 	 120139
20313 	 120129
20322 	 120098
20331 	 120047
20340 	 120139
20349 	 120211
20358 	 120263
20367 	 120294
20376 	 120304
20385 	 120294
20394 	 120263
20403 	 120211
20412 	 120139
20421 	 120376
20430 	 120592
20439 	 120788
20448 	 120963
20457 	 121118
20466 	 121252
20475 	 121365
20484 	 121458
20493 	 121530
20502 	 121746
20511 	 121942
20520 	 122117
20529 	 122271
20538 	 122405
20547 	 122519
20556 	 122611
20565 	 122683
20574 	 122735
20583 	 122931
20592 	 123106
20601 	 123260
20610 	 123394
20619 	 123507
20628 	 123600
20637 	 123672
20646 	 123724
20655 	 123755
20664 	 123930
20673 	 124084
20682 	 124218
20691 	 124331
20700 	 124424
20709 	 124496
20718 	 124548
20727 	 124579
20736 	 124589
20745 	 124743
20754 	 124877
20763 	 124991
20772 	 125083
20781 	 125155
20790 	 125207
20799 	 125238
20808 	 125248
20817 	 125238
20826 	 125372
20835 	 125485
20844 	 125578
20853 	 125650
20862 	 125701
20871 	 125732
20880 	 125742
20889 	 125732
20898 	 125701
20907 	 125815
20916 	 125907
20925 	 125979
20934 	 126031
20943 	 126062
20952 	 126072
20961 	 126062
20970 	 126031
20979 	 125979
20988 	 126072
20997 	 126144
21006 	 126196
21015 	 126227
21024 	 126237
21033 	 126227
21042 	 126196
21051 	 126144
21060 	 126072
21069 	 126144
21078 	 126196
21087 	 126227
21096 	 126237
21105 	 126227
21114 	 126196
21123 	 126144
21132 	 126072
21141 	 125979
21150 	 126196
21159 	 126391
21168 	 126566
21177 	 126721
21186 	 126855
21195 	 126968
21204 	 127061
21213 	 127133
21222 	 127184
21231 	 127380
21240 	 127555
21249 	 127710
21258 	 127844
21267 	 127957
21276 	 128050
21285 	 128122
21294 	 128173
21303 	 128204
21312 	 128379
21321 	 128534
21330 	 128668
21339 	 128781
21348 	 128874
21357 	 128946
21366 	 128997
21375 	 129028
21384 	 129038
21393 	 129193
21402 	 129327
21411 	 129440
21420 	 129533
21429 	 129605
21438 	 129656
21447 	 129687
21456 	 129698
21465 	 129687
21474 	 129821
21483 	 129935
21492 	 130027
21501 	 130099
21510 	 130151
21519 	 130182
21528 	 130192
21537 	 130182
21546 	 130151
21555 	 130264
21564 	 130357
21573 	 130429
21582 	 130480
21591 	 130511
21600 	 130522
21609 	 130511
21618 	 130480
21627 	 130429
21636 	 130522
21645 	 130594
21654 	 130645
21663 	 130676
21672 	 130686
21681 	 130676
21690 	 130645
21699 	 130594
21708 	 130522
21717 	 130594
21726 	 130645
21735 	 130676
21744 	 130686
21753 	 130676
21762 	 130645
21771 	 130594
21780 	 130522
21789 	 130429
21798 	 130480
21807 	 130511
21816 	 130522
21825 	 130511
21834 	 130480
21843 	 130429
21852 	 130357
21861 	 130264
21870 	 130151
21879 	 130347
21888 	 130522
21897 	 130676
21906 	 130810
21915 	 130923
21924 	 131016
21933 	 131088
21942 	 131140
21951 	 131171
21960 	 131346
21969 	 131500
21978 	 131634
21987 	 131747
21996 	 131840
22005 	 131912
22014 	 131964
22023 	 131995
22032 	 132005
22041 	 132159
22050 	 132293
22059 	 132407
22068 	 132499
22077 	 132571
22086 	 132623
22095 	 132654
22104 	 132664
22113 	 132654
22122 	 132788
22131 	 132901
22140 	 132994
22149 	 133066
22158 	 133117
22167 	 133148
22176 	 133158
22185 	 133148
22194 	 133117
22203 	 133231
22212 	 133323
22221 	 133395
22230 	 133447
22239 	 133478
22248 	 133488
22257 	 133478
22266 	 133447
22275 	 133395
22284 	 133488
22293 	 133560
22302 	 133612
22311 	 133643
22320 	 133653
22329 	 133643
22338 	 133612
22347 	 133560
22356 	 133488
22365 	 133560
22374 	 133612
22383 	 133643
22392 	 133653
22401 	 133643
22410 	 133612
22419 	 133560
22428 	 133488
22437 	 133395
22446 	 133447
22455 	 133478
22464 	 133488
22473 	 133478
22482 	 133447
22491 	 133395
22500 	 133323
22509 	 133231
22518 	 133117
22527 	 133148
22536 	 133158
22545 	 133148
22554 	 133117
22563 	 133066
22572 	 132994
22581 	 132901
22590 	 132788
22599 	 132654
22608 	 132829
22617 	 132983
22626 	 133117
22635 	 133231
22644 	 133323
22653 	 133395
22662 	 133447
22671 	 133478
22680 	 133488
22689 	 133643
22698 	 133776
22707 	 133890
22716 	 133982
22725 	 134055
22734 	 134106
22743 	 134137
22752 	 134147
22761 	 134137
22770 	 134271
22779 	 134384
22788 	 134477
22797 	 134549
22806 	 134600
22815 	 134631
22824 	 134642
22833 	 134631
22842 	 134600
22851 	 134714
22860 	 134806
22869 	 134879
22878 	 134930
22887 	 134961
22896 	 134971
22905 	 134961
22914 	 134930
22923 	 134879
22932 	 134971
22941 	 135043
22950 	 135095
22959 	 135126
22968 	 135136
22977 	 135126
22986 	 135095
22995 	 135043
23004 	 134971
23013 	 135043
23022 	 135095
23031 	 135126
23040 	 135136
23049 	 135126
23058 	 135095
23067 	 135043
23076 	 134971
23085 	 134879
23094 	 134930
23103 	 134961
23112 	 134971
23121 	 134961
23130 	 134930
23139 	 134879
23148 	 134806
23157 	 134714
23166 	 134600
23175 	 134631
23184 	 134642
23193 	 134631
23202 	 134600
23211 	 134549
23220 	 134477
23229 	 134384
23238 	 134271
23247 	 134137
23256 	 134147
23265 	 134137
23274 	 134106
23283 	 134055
23292 	 133982
23301 	 133890
23310 	 133776
23319 	 133643
23328 	 133488
23337 	 133643
23346 	 133776
23355 	 133890
23364 	 133982
23373 	 134055
23382 	 134106
23391 	 134137
23400 	 134147
23409 	 134137
23418 	 134271
23427 	 134384
23436 	 134477
23445 	 134549
23454 	 134600
23463 	 134631
23472 	 134642
23481 	 134631
23490 	 134600
23499 	 134714
23508 	 134806
23517 	 134879
23526 	 134930
23535 	 134961
23544 	 134971
23553 	 134961
23562 	 134930
23571 	 134879
23580 	 134971
23589 	 135043
23598 	 135095
23607 	 135126
23616 	 135136
23625 	 135126
23634 	 135095
23643 	 135043
23652 	 134971
23661 	 135043
23670 	 135095
23679 	 135126
23688 	 135136
23697 	 135126
23706 	 135095
23715 	 135043
23724 	 134971
23733 	 134879
23742 	 134930
23751 	 134961
23760 	 134971
23769 	 134961
23778 	 134930
23787 	 134879
23796 	 134806
23805 	 134714
23814 	 134600
23823 	 134631
23832 	 134642
23841 	 134631
23850 	 134600
23859 	 134549
23868 	 134477
23877 	 134384
23886 	 134271
23895 	 134137
23904 	 134147
23913 	 134137
23922 	 134106
23931 	 134055
23940 	 133982
23949 	 133890
23958 	 133776
23967 	 133643
23976 	 133488
23985 	 133478
23994 	 133447
24003 	 133395
24012 	 133323
24021 	 133231
24030 	 133117
24039 	 132983
24048 	 132829
24057 	 132654
24066 	 132788
24075 	 132901
24084 	 132994
24093 	 133066
24102 	 133117
24111 	 133148
24120 	 133158
24129 	 133148
24138 	 133117
24147 	 133231
24156 	 133323
24165 	 133395
24174 	 133447
24183 	 133478
24192 	 133488
24201 	 133478
24210 	 133447
24219 	 133395
24228 	 133488
24237 	 133560
24246 	 133612
24255 	 133643
24264 	 133653
24273 	 133643
24282 	 133612
24291 	 133560
24300 	 133488
24309 	 133560
24318 	 133612
24327 	 133643
24336 	 133653
24345 	 133643
24354 	 133612
24363 	 133560
24372 	 133488
24381 	 133395
24390 	 133447
24399 	 133478
24408 	 133488
24417 	 133478
24426 	 133447
24435 	 133395
24444 	 133323
24453 	 133231
24462 	 133117
24471 	 133148
24480 	 133158
24489 	 133148
24498 	 133117
24507 	 133066
24516 	 132994
24525 	 132901
24534 	 132788
24543 	 132654
24552 	 132664
24561 	 132654
24570 	 132623
24579 	 132571
24588 	 132499
24597 	 132407
24606 	 132293
24615 	 132159
24624 	 132005
24633 	 131995
24642 	 131964
24651 	 131912
24660 	 131840
24669 	 131747
24678 	 131634
24687 	 131500
24696 	 131346
24705 	 131171
24714 	 131140
24723 	 131088
24732 	 131016
24741 	 130923
24750 	 130810
24759 	 130676
24768 	 130522
24777 	 130347
24786 	 130151
24795 	 130264
24804 	 130357
24813 	 130429
24822 	 130480
24831 	 130511
24840 	 130522
24849 	 130511
24858 	 130480
24867 	 130429
24876 	 130522
24885 	 130594
24894 	 130645
24903 	 130676
24912 	 130686
24921 	 130676
24930 	 130645
24939 	 130594
24948 	 130522
24957 	 130594
24966 	 130645
24975 	 130676
24984 	 130686
24993 	 130676
25002 	 130645
25011 	 130594
25020 	 130522
25029 	 130429
25038 	 130480
25047 	 130511
25056 	 130522
25065 	 130511
25074 	 130480
25083 	 130429
25092 	 130357
25101 	 130264
25110 	 130151
25119 	 130182
25128 	 130192
25137 	 130182
25146 	 130151
25155 	 130099
25164 	 130027
25173 	 129935
25182 	 129821
25191 	 129687
25200 	 129698
25209 	 129687
25218 	 129656
25227 	 129605
25236 	 129533
25245 	 129440
25254 	 129327
25263 	 129193
25272 	 129038
25281 	 129028
25290 	 128997
25299 	 128946
25308 	 128874
25317 	 128781
25326 	 128668
25335 	 128534
25344 	 128379
25353 	 128204
25362 	 128173
25371 	 128122
25380 	 128050
25389 	 127957
25398 	 127844
25407 	 127710
25416 	 127555
25425 	 127380
25434 	 127184
25443 	 127133
25452 	 127061
25461 	 126968
25470 	 126855
25479 	 126721
25488 	 126566
25497 	 126391
25506 	 126196
25515 	 125979
25524 	 126072
25533 	 126144
25542 	 126196
25551 	 126227
25560 	 126237
25569 	 126227
25578 	 126196
25587 	 126144
25596 	 126072
25605 	 126144
25614 	 126196
25623 	 126227
25632 	 126237
25641 	 126227
25650 	 126196
25659 	 126144
25668 	 126072
25677 	 125979
25686 	 126031
25695 	 126062
25704 	 126072
25713 	 126062
25722 	 126031
25731 	 125979
25740 	 125907
25749 	 125815
25758 	 125701
25767 	 125732
25776 	 125742
25785 	 125732
25794 	 125701
25803 	 125650
25812 	 125578
25821 	 125485
25830 	 125372
25839 	 125238
25848 	 125248
25857 	 125238
25866 	 125207
25875 	 125155
25884 	 125083
25893 	 124991
25902 	 124877
25911 	 124743
25920 	 124589
25929 	 124579
25938 	 124548
25947 	 124496
25956 	 124424
25965 	 124331
25974 	 124218
25983 	 124084
25992 	 123930
26001 	 123755
26010 	 123724
26019 	 123672
26028 	 123600
26037 	 123507
26046 	 123394
26055 	 123260
26064 	 123106
26073 	 122931
26082 	 122735
26091 	 122683
26100 	 122611
26109 	 122519
26118 	 122405
26127 	 122271
26136 	 122117
26145 	 121942
26154 	 121746
26163 	 121530
26172 	 121458
26181 	 121365
26190 	 121252
26199 	 121118
26208 	 120963
26217 	 120788
26226 	 120592
26235 	 120376
26244 	 120139
26253 	 120376
26262 	 120592
26271 	 120788
26280 	 120963
26289 	 121118
26298 	 121252
26307 	 121365
26316 	 121458
26325 	 121530
26334 	 121746
26343 	 121942
26352 	 122117
26361 	 122271
26370 	 122405
26379 	 122519
26388 	 122611
26397 	 122683
26406 	 122735
26415 	 122931
26424 	 123106
26433 	 123260
26442 	 123394
26451 	 123507
26460 	 123600
26469 	 123672
26478 	 123724
26487 	 123755
26496 	 123930
26505 	 124084
26514 	 124218
26523 	 124331
26532 	 124424
26541 	 124496
26550 	 124548
26559 	 124579
26568 	 124589
26577 	 124743
26586 	 124877
26595 	 124991
26604 	 125083
26613 	 125155
26622 	 125207
26631 	 125238
26640 	 125248
26649 	 125238
26658 	 125372
26667 	 125485
26676 	 125578
26685 	 125650
26694 	 125701
26703 	 125732
26712 	 125742
26721 	 125732
26730 	 125701
26739 	 125815
26748 	 125907
26757 	 125979
26766 	 126031
26775 	 126062
26784 	 126072
26793 	 126062
26802 	 126031
26811 	 125979
26820 	 126072
26829 	 126144
26838 	 126196
26847 	 126227
26856 	 126237
26865 	 126227
26874 	 126196
26883 	 126144
26892 	 126072
26901 	 126144
26910 	 126196
26919 	 126227
26928 	 126237
26937 	 126227
26946 	 126196
26955 	 126144
26964 	 126072
26973 	 125979
26982 	 126196
26991 	 126391
27000 	 126566
27009 	 126721
27018 	 126855
27027 	 126968
27036 	 127061
27045 	 127133
27054 	 127184
27063 	 127380
27072 	 127555
27081 	 127710
27090 	 127844
27099 	 127957
27108 	 128050
27117 	 128122
27126 	 128173
27135 	 128204
27144 	 128379
27153 	 128534
27162 	 128668
27171 	 128781
27180 	 128874
27189 	 128946
27198 	 128997
27207 	 129028
27216 	 129038
27225 	 129193
27234 	 129327
27243 	 129440
27252 	 129533
27261 	 129605
27270 	 129656
27279 	 129687
27288 	 129698
27297 	 129687
27306 	 129821
27315 	 129935
27324 	 130027
27333 	 130099
27342 	 130151
27351 	 130182
27360 	 130192
27369 	 130182
27378 	 130151
27387 	 130264
27396 	 130357
27405 	 130429
27414 	 130480
27423 	 130511
27432 	 130522
27441 	 130511
27450 	 130480
27459 	 130429
27468 	 130522
27477 	 130594
27486 	 130645
27495 	 130676
27504 	 130686
27513 	 130676
27522 	 130645
27531 	 130594
27540 	 130522
27549 	 130594
27558 	 130645
27567 	 130676
27576 	 130686
27585 	 130676
27594 	 130645
27603 	 130594
27612 	 130522
27621 	 130429
27630 	 130480
27639 	 130511
27648 	 130522
27657 	 130511
27666 	 130480
27675 	 130429
27684 	 130357
27693 	 130264
27702 	 130151
27711 	 130347
27720 	 130522
27729 	 130676
27738 	 130810
27747 	 130923
27756 	 131016
27765 	 131088
27774 	 131140
27783 	 131171
27792 	 131346
27801 	 131500
27810 	 131634
27819 	 131747
27828 	 131840
27837 	 131912
27846 	 131964
27855 	 131995
27864 	 132005
27873 	 132159
27882 	 132293
27891 	 132407
27900 	 132499
27909 	 132571
27918 	 132623
27927 	 132654
27936 	 132664
27945 	 132654
27954 	 132788
27963 	 132901
27972 	 132994
27981 	 133066
27990 	 133117
27999 	 133148
28008 	 133158
28017 	 133148
28026 	 133117
28035 	 133231
28044 	 133323
28053 	 133395
28062 	 133447
28071 	 133478
28080 	 133488
28089 	 133478
28098 	 133447
28107 	 133395
28116 	 133488
28125 	 133560
28134 	 133612
28143 	 133643
28152 	 133653
28161 	 133643
28170 	 133612
28179 	 133560
28188 	 133488
28197 	 133560
28206 	 133612
28215 	 133643
28224 	 133653
28233 	 133643
28242 	 133612
28251 	 133560
28260 	 133488
28269 	 133395
28278 	 133447
28287 	 133478
28296 	 133488
28305 	 133478
28314 	 133447
28323 	 133395
28332 	 133323
28341 	 133231
28350 	 133117
28359 	 133148
28368 	 133158
28377 	 133148
28386 	 133117
28395 	 133066
28404 	 132994
28413 	 132901
28422 	 132788
28431 	 132654
28440 	 132829
28449 	 132983
28458 	 133117
28467 	 133231
28476 	 133323
28485 	 133395
28494 	 133447
28503 	 133478
28512 	 133488
28521 	 133643
28530 	 133776
28539 	 133890
28548 	 133982
28557 	 134055
28566 	 134106
28575 	 134137
28584 	 134147
28593 	 134137
28602 	 134271
28611 	 134384
28620 	 134477
28629 	 134549
28638 	 134600
28647 	 134631
28656 	 134642
28665 	 134631
28674 	 134600
28683 	 134714
28692 	 134806
28701 	 134879
28710 	 134930
28719 	 134961
28728 	 134971
28737 	 134961
28746 	 134930
28755 	 134879
28764 	 134971
28773 	 135043
28782 	 135095
28791 	 135126
28800 	 135136
28809 	 135126
28818 	 135095
28827 	 135043
28836 	 134971
28845 	 135043
28854 	 135095
28863 	 135126
28872 	 135136
28881 	 135126
28890 	 135095
28899 	 135043
28908 	 134971
28917 	 134879
28926 	 134930
28935 	 134961
28944 	 134971
28953 	 134961
28962 	 134930
28971 	 134879
28980 	 134806
28989 	 134714
28998 	 134600
29007 	 134631
29016 	 134642
29025 	 134631
29034 	 134600
29043 	 134549
29052 	 134477
29061 	 134384
29070 	 134271
29079 	 134137
29088 	 134147
29097 	 134137
29106 	 134106
29115 	 134055
29124 	 133982
29133 	 133890
29142 	 133776
29151 	 133643
29160 	 133488
29169 	 133643
29178 	 133776
29187 	 133890
29196 	 133982
29205 	 134055
29214 	 134106
29223 	 134137
29232 	 134147
29241 	 134137
29250 	 134271
29259 	 134384
29268 	 134477
29277 	 134549
29286 	 134600
29295 	 134631
29304 	 134642
29313 	 134631
29322 	 134600
29331 	 134714
29340 	 134806
29349 	 134879
29358 	 134930
29367 	 134961
29376 	 134971
29385 	 134961
29394 	 134930
29403 	 134879
29412 	 134971
29421 	 135043
29430 	 135095
29439 	 135126
29448 	 135136
29457 	 135126
29466 	 135095
29475 	 135043
29484 	 134971
29493 	 135043
29502 	 135095
29511 	 135126
29520 	 135136
29529 	 135126
29538 	 135095
29547 	 135043
29556 	 134971
29565 	 134879
29574 	 134930
29583 	 134961
29592 	 134971
29601 	 134961
29610 	 134930
29619 	 134879
29628 	 134806
29637 	 134714
29646 	 134600
29655 	 134631
29664 	 134642
29673 	 134631
29682 	 134600
29691 	 134549
29700 	 134477
29709 	 134384
29718 	 134271
29727 	 134137
29736 	 134147
29745 	 134137
29754 	 134106
29763 	 134055
29772 	 133982
29781 	 133890
29790 	 133776
29799 	 133643
29808 	 133488
29817 	 133478
29826 	 133447
29835 	 133395
29844 	 133323
29853 	 133231
29862 	 133117
29871 	 132983
29880 	 132829
29889 	 132654
29898 	 132788
29907 	 132901
29916 	 132994
29925 	 133066
29934 	 133117
29943 	 133148
29952 	 133158
29961 	 133148
29970 	 133117
29979 	 133231
29988 	 133323
29997 	 133395
30006 	 133447
30015 	 133478
30024 	 133488
30033 	 133478
30042 	 133447
30051 	 133395
30060 	 133488
30069 	 133560
30078 	 133612
30087 	 133643
30096 	 133653
30105 	 133643
30114 	 133612
30123 	 133560
30132 	 133488
30141 	 133560
30150 	 133612
30159 	 133643
30168 	 133653
30177 	 133643
30186 	 133612
30195 	 133560
30204 	 133488
30213 	 133395
30222 	 133447
30231 	 133478
30240 	 133488
30249 	 133478
30258 	 133447
30267 	 133395
30276 	 133323
30285 	 133231
30294 	 133117
30303 	 133148
30312 	 133158
30321 	 133148
30330 	 133117
30339 	 133066
30348 	 132994
30357 	 132901
30366 	 132788
30375 	 132654
30384 	 132664
30393 	 132654
30402 	 132623
30411 	 132571
30420 	 132499
30429 	 132407
30438 	 132293
30447 	 132159
30456 	 132005
30465 	 131995
30474 	 131964
30483 	 131912
30492 	 131840
30501 	 131747
30510 	 131634
30519 	 131500
30528 	 131346
30537 	 131171
30546 	 131140
30555 	 131088
30564 	 131016
30573 	 130923
30582 	 130810
30591 	 130676
30600 	 130522
30609 	 130347
30618 	 130151
30627 	 130264
30636 	 130357
30645 	 130429
30654 	 130480
30663 	 130511
30672 	 130522
30681 	 130511
30690 	 130480
30699 	 130429
30708 	 130522
30717 	 130594
30726 	 130645
30735 	 130676
30744 	 130686
30753 	 130676
30762 	 130645
30771 	 130594
30780 	 130522
30789 	 130594
30798 	 130645
30807 	 130676
30816 	 130686
30825 	 130676
30834 	 130645
30843 	 130594
30852 	 130522
30861 	 130429
30870 	 130480
30879 	 130511
30888 	 130522
30897 	 130511
30906 	 130480
30915 	 130429
30924 	 130357
30933 	 130264
30942 	 130151
30951 	 130182
30960 	 130192
30969 	 130182
30978 	 130151
30987 	 130099
30996 	 130027
31005 	 129935
31014 	 129821
31023 	 129687
31032 	 129698
31041 	 129687
31050 	 129656
31059 	 129605
31068 	 129533
31077 	 129440
31086 	 129327
31095 	 129193
31104 	 129038
31113 	 129028
31122 	 128997
31131 	 128946
31140 	 128874
31149 	 128781
31158 	 128668
31167 	 128534
31176 	 128379
31185 	 128204
31194 	 128173
31203 	 128122
31212 	 128050
31221 	 127957
31230 	 127844
31239 	 127710
31248 	 127555
31257 	 127380
31266 	 127184
31275 	 127133
31284 	 127061
31293 	 126968
31302 	 126855
31311 	 126721
31320 	 126566
31329 	 126391
31338 	 126196
31347 	 125979
31356 	 126072
31365 	 126144
31374 	 126196
31383 	 126227
31392 	 126237
31401 	 126227
31410 	 126196
31419 	 126144
31428 	 126072
31437 	 126144
31446 	 126196
31455 	 126227
31464 	 126237
31473 	 126227
31482 	 126196
31491 	 126144
31500 	 126072
31509 	 125979
31518 	 126031
31527 	 126062
31536 	 126072
31545 	 126062
31554 	 126031
31563 	 125979
31572 	 125907
31581 	 125815
31590 	 125701
31599 	 125732
31608 	 125742
31617 	 125732
31626 	 125701
31635 	 125650
31644 	 125578
31653 	 125485
31662 	 125372
31671 	 125238
31680 	 125248
31689 	 125238
31698 	 125207
31707 	 125155
31716 	 125083
31725 	 124991
31734 	 124877
31743 	 124743
31752 	 124589
31761 	 124579
31770 	 124548
31779 	 124496
31788 	 124424
31797 	 124331
31806 	 124218
31815 	 124084
31824 	 123930
31833 	 123755
31842 	 123724
31851 	 123672
31860 	 123600
31869 	 123507
31878 	 123394
31887 	 123260
31896 	 123106
31905 	 122931
31914 	 122735
31923 	 122683
31932 	 122611
31941 	 122519
31950 	 122405
31959 	 122271
31968 	 122117
31977 	 121942
31986 	 121746
31995 	 121530
32004 	 121458
32013 	 121365
32022 	 121252
32031 	 121118
32040 	 120963
32049 	 120788
32058 	 120592
32067 	 120376
32076 	 120139
32085 	 120211
32094 	 120263
32103 	 120294
32112 	 120304
32121 	 120294
32130 	 120263
32139 	 120211
32148 	 120139
32157 	 120047
32166 	 120098
32175 	 120129
32184 	 120139
32193 	 120129
32202 	 120098
32211 	 120047
32220 	 119974
32229 	 119882
32238 	 119768
32247 	 119799
32256 	 119810
32265 	 119799
32274 	 119768
32283 	 119717
32292 	 119645
32301 	 119552
32310 	 119439
32319 	 119305
32328 	 119315
32337 	 119305
32346 	 119274
32355 	 119223
32364 	 119150
32373 	 119058
32382 	 118944
32391 	 118811
32400 	 118656
32409 	 118646
32418 	 118615
32427 	 118563
32436 	 118491
32445 	 118399
32454 	 118285
32463 	 118151
32472 	 117997
32481 	 117822
32490 	 117791
32499 	 117739
32508 	 117667
32517 	 117575
32526 	 117461
32535 	 117327
32544 	 117173
32553 	 116998
32562 	 116802
32571 	 116751
32580 	 116678
32589 	 116586
32598 	 116472
32607 	 116339
32616 	 116184
32625 	 116009
32634 	 115813
32643 	 115597
32652 	 115525
32661 	 115432
32670 	 115319
32679 	 115185
32688 	 115030
32697 	 114855
32706 	 114660
32715 	 114443
32724 	 114206
32733 	 114114
32742 	 114000
32751 	 113867
32760 	 113712
32769 	 113537
32778 	 113341
32787 	 113125
32796 	 112888
32805 	 112631
32814 	 112847
32823 	 113043
32832 	 113218
32841 	 113372
32850 	 113506
32859 	 113619
32868 	 113712
32877 	 113784
32886 	 113836
32895 	 114031
32904 	 114206
32913 	 114361
32922 	 114495
32931 	 114608
32940 	 114701
32949 	 114773
32958 	 114824
32967 	 114855
32976 	 115030
32985 	 115185
32994 	 115319
33003 	 115432
33012 	 115525
33021 	 115597
33030 	 115648
33039 	 115679
33048 	 115690
33057 	 115844
33066 	 115978
33075 	 116091
33084 	 116184
33093 	 116256
33102 	 116308
33111 	 116339
33120 	 116349
33129 	 116339
33138 	 116472
33147 	 116586
33156 	 116678
33165 	 116751
33174 	 116802
33183 	 116833
33192 	 116843
33201 	 116833
33210 	 116802
33219 	 116915
33228 	 117008
33237 	 117080
33246 	 117132
33255 	 117163
33264 	 117173
33273 	 117163
33282 	 117132
33291 	 117080
33300 	 117173
33309 	 117245
33318 	 117296
33327 	 117327
33336 	 117338
33345 	 117327
33354 	 117296
33363 	 117245
33372 	 117173
33381 	 117245
33390 	 117296
33399 	 117327
33408 	 117338
33417 	 117327
33426 	 117296
33435 	 117245
33444 	 117173
33453 	 117080
33462 	 117132
33471 	 117163
33480 	 117173
33489 	 117163
33498 	 117132
33507 	 117080
33516 	 117008
33525 	 116915
33534 	 116802
33543 	 116998
33552 	 117173
33561 	 117327
33570 	 117461
33579 	 117575
33588 	 117667
33597 	 117739
33606 	 117791
33615 	 117822
33624 	 117997
33633 	 118151
33642 	 118285
33651 	 118399
33660 	 118491
33669 	 118563
33678 	 118615
33687 	 118646
33696 	 118656
33705 	 118811
33714 	 118944
33723 	 119058
33732 	 119150
33741 	 119223
33750 	 119274
33759 	 119305
33768 	 119315
33777 	 119305
33786 	 119439
33795 	 119552
33804 	 119645
33813 	 119717
33822 	 119768
33831 	 119799
33840 	 119810
33849 	 119799
33858 	 119768
33867 	 119882
33876 	 119974
33885 	 120047
33894 	 120098
33903 	 120129
33912 	 120139
33921 	 120129
33930 	 120098
33939 	 120047
33948 	 120139
33957 	 120211
33966 	 120263
33975 	 120294
33984 	 120304
33993 	 120294
34002 	 120263
34011 	 120211
34020 	 120139
34029 	 120211
34038 	 120263
34047 	 120294
34056 	 120304
34065 	 120294
34074 	 120263
34083 	 120211
34092 	 120139
34101 	 120047
34110 	 120098
34119 	 120129
34128 	 120139
34137 	 120129
34146 	 120098
34155 	 120047
34164 	 119974
34173 	 119882
34182 	 119768
34191 	 119799
34200 	 119810
34209 	 119799
34218 	 119768
34227 	 119717
34236 	 119645
34245 	 119552
34254 	 119439
34263 	 119305
34272 	 119480
34281 	 119635
34290 	 119768
34299 	 119882
34308 	 119974
34317 	 120047
34326 	 120098
34335 	 120129
34344 	 120139
34353 	 120294
34362 	 120428
34371 	 120541
34380 	 120634
34389 	 120706
34398 	 120757
34407 	 120788
34416 	 120798
34425 	 120788
34434 	 120922
34443 	 121035
34452 	 121128
34461 	 121200
34470 	 121252
34479 	 121283
34488 	 121293
34497 	 121283
34506 	 121252
34515 	 121365
34524 	 121458
34533 	 121530
34542 	 121581
34551 	 121612
34560 	 121622
34569 	 121612
34578 	 121581
34587 	 121530
34596 	 121622
34605 	 121695
34614 	 121746
34623 	 121777
34632 	 121787
34641 	 121777
34650 	 121746
34659 	 121695
34668 	 121622
34677 	 121695
34686 	 121746
34695 	 121777
34704 	 121787
34713 	 121777
34722 	 121746
34731 	 121695
34740 	 121622
34749 	 121530
34758 	 121581
34767 	 121612
34776 	 121622
34785 	 121612
34794 	 121581
34803 	 121530
34812 	 121458
34821 	 121365
34830 	 121252
34839 	 121283
34848 	 121293
34857 	 121283
34866 	 121252
34875 	 121200
34884 	 121128
34893 	 121035
34902 	 120922
34911 	 120788
34920 	 120798
34929 	 120788
34938 	 120757
34947 	 120706
34956 	 120634
34965 	 120541
34974 	 120428
34983 	 120294
34992 	 120139
35001 	 120294
35010 	 120428
35019 	 120541
35028 	 120634
35037 	 120706
35046 	 120757
35055 	 120788
35064 	 120798
35073 	 120788
35082 	 120922
35091 	 121035
35100 	 121128
35109 	 121200
35118 	 121252
35127 	 121283
35136 	 121293
35145 	 121283
35154 	 121252
35163 	 121365
35172 	 121458
35181 	 121530
35190 	 121581
35199 	 121612
35208 	 121622
35217 	 121612
35226 	 121581
35235 	 121530
35244 	 121622
35253 	 121695
35262 	 121746
35271 	 121777
35280 	 121787
35289 	 121777
35298 	 121746
35307 	 121695
35316 	 121622
35325 	 121695
35334 	 121746
35343 	 121777
35352 	 121787
35361 	 121777
35370 	 121746
35379 	 121695
35388 	 121622
35397 	 121530
35406 	 121581
35415 	 121612
35424 	 121622
35433 	 121612
35442 	 121581
35451 	 121530
35460 	 121458
35469 	 121365
35478 	 121252
35487 	 121283
35496 	 121293
35505 	 121283
35514 	 121252
35523 	 121200
35532 	 121128
35541 	 121035
35550 	 120922
35559 	 120788
35568 	 120798
35577 	 120788
35586 	 120757
35595 	 120706
35604 	 120634
35613 	 120541
35622 	 120428
35631 	 120294
35640 	 120139
35649 	 120129
35658 	 120098
35667 	 120047
35676 	 119974
35685 	 119882
35694 	 119768
35703 	 119635
35712 	 119480
35721 	 119305
35730 	 119439
35739 	 119552
35748 	 119645
35757 	 119717
35766 	 119768
35775 	 119799
35784 	 119810
35793 	 119799
35802 	 119768
35811 	 119882
35820 	 119974
35829 	 120047
35838 	 120098
35847 	 120129
35856 	 120139
35865 	 120129
35874 	 120098
35883 	 120047
35892 	 120139
35901 	 120211
35910 	 120263
35919 	 120294
35928 	 120304
35937 	 120294
35946 	 120263
35955 	 120211
35964 	 120139
35973 	 120211
35982 	 120263
35991 	 120294
36000 	 120304
36009 	 120294
36018 	 120263
36027 	 120211
36036 	 120139
36045 	 120047
36054 	 120098
36063 	 120129
36072 	 120139
36081 	 120129
36090 	 120098
36099 	 120047
36108 	 119974
36117 	 119882
36126 	 119768
36135 	 119799
36144 	 119810
36153 	 119799
36162 	 119768
36171 	 119717
36180 	 119645
36189 	 119552
36198 	 119439
36207 	 119305
36216 	 119315
36225 	 119305
36234 	 119274
36243 	 119223
36252 	 119150
36261 	 119058
36270 	 118944
36279 	 118811
36288 	 118656
36297 	 118646
36306 	 118615
36315 	 118563
36324 	 118491
36333 	 118399
36342 	 118285
36351 	 118151
36360 	 117997
36369 	 117822
36378 	 117791
36387 	 117739
36396 	 117667
36405 	 117575
36414 	 117461
36423 	 117327
36432 	 117173
36441 	 116998
36450 	 116802
36459 	 116915
36468 	 117008
36477 	 117080
36486 	 117132
36495 	 117163
36504 	 117173
36513 	 117163
36522 	 117132
36531 	 117080
36540 	 117173
36549 	 117245
36558 	 117296
36567 	 117327
36576 	 117338
36585 	 117327
36594 	 117296
36603 	 117245
36612 	 117173
36621 	 117245
36630 	 117296
36639 	 117327
36648 	 117338
36657 	 117327
36666 	 117296
36675 	 117245
36684 	 117173
36693 	 117080
36702 	 117132
36711 	 117163
36720 	 117173
36729 	 117163
36738 	 117132
36747 	 117080
36756 	 117008
36765 	 116915
36774 	 116802
36783 	 116833
36792 	 116843
36801 	 116833
36810 	 116802
36819 	 116751
36828 	 116678
36837 	 116586
36846 	 116472
36855 	 116339
36864 	 116349
36873 	 116339
36882 	 116308
36891 	 116256
36900 	 116184
36909 	 116091
36918 	 115978
36927 	 115844
36936 	 115690
36945 	 115679
36954 	 115648
36963 	 115597
36972 	 115525
36981 	 115432
36990 	 115319
36999 	 115185
37008 	 115030
37017 	 114855
37026 	 114824
37035 	 114773
37044 	 114701
37053 	 114608
37062 	 114495
37071 	 114361
37080 	 114206
37089 	 114031
37098 	 113836
37107 	 113784
37116 	 113712
37125 	 113619
37134 	 113506
37143 	 113372
37152 	 113218
37161 	 113043
37170 	 112847
37179 	 112631
37188 	 112723
37197 	 112795
37206 	 112847
37215 	 112878
37224 	 112888
37233 	 112878
37242 	 112847
37251 	 112795
37260 	 112723
37269 	 112795
37278 	 112847
37287 	 112878
37296 	 112888
37305 	 112878
37314 	 112847
37323 	 112795
37332 	 112723
37341 	 112631
37350 	 112682
37359 	 112713
37368 	 112723
37377 	 112713
37386 	 112682
37395 	 112631
37404 	 112558
37413 	 112466
37422 	 112352
37431 	 112383
37440 	 112394
37449 	 112383
37458 	 112352
37467 	 112301
37476 	 112229
37485 	 112136
37494 	 112023
37503 	 111889
37512 	 111899
37521 	 111889
37530 	 111858
37539 	 111807
37548 	 111734
37557 	 111642
37566 	 111528
37575 	 111395
37584 	 111240
37593 	 111230
37602 	 111199
37611 	 111147
37620 	 111075
37629 	 110983
37638 	 110869
37647 	 110735
37656 	 110581
37665 	 110406
37674 	 110375
37683 	 110323
37692 	 110251
37701 	 110159
37710 	 110045
37719 	 109911
37728 	 109757
37737 	 109582
37746 	 109386
37755 	 109335
37764 	 109262
37773 	 109170
37782 	 109056
37791 	 108923
37800 	 108768
37809 	 108593
37818 	 108397
37827 	 108181
37836 	 108109
37845 	 108016
37854 	 107903
37863 	 107769
37872 	 107614
37881 	 107439
37890 	 107244
37899 	 107027
37908 	 106790
37917 	 106863
37926 	 106914
37935 	 106945
37944 	 106955
37953 	 106945
37962 	 106914
37971 	 106863
37980 	 106790
37989 	 106698
37998 	 106749
38007 	 106780
38016 	 106790
38025 	 106780
38034 	 106749
38043 	 106698
38052 	 106626
38061 	 106533
38070 	 106420
38079 	 106451
38088 	 106461
38097 	 106451
38106 	 106420
38115 	 106368
38124 	 106296
38133 	 106203
38142 	 106090
38151 	 105956
38160 	 105966
38169 	 105956
38178 	 105925
38187 	 105874
38196 	 105802
38205 	 105709
38214 	 105596
38223 	 105462
38232 	 105307
38241 	 105297
38250 	 105266
38259 	 105215
38268 	 105142
38277 	 105050
38286 	 104936
38295 	 104803
38304 	 104648
38313 	 104473
38322 	 104442
38331 	 104391
38340 	 104318
38349 	 104226
38358 	 104112
38367 	 103979
38376 	 103824
38385 	 103649
38394 	 103453
38403 	 103402
38412 	 103330
38421 	 103237
38430 	 103124
38439 	 102990
38448 	 102835
38457 	 102660
38466 	 102464
38475 	 102248
38484 	 102176
38493 	 102083
38502 	 101970
38511 	 101836
38520 	 101682
38529 	 101507
38538 	 101311
38547 	 101095
38556 	 100858
38565 	 100765
38574 	 100652
38583 	 100518
38592 	 100363
38601 	 100188
38610 	 99992
38619 	 99776
38628 	 99539
38637 	 99282
38646 	 99333
38655 	 99364
38664 	 99374
38673 	 99364
38682 	 99333
38691 	 99282
38700 	 99210
38709 	 99117
38718 	 99004
38727 	 99035
38736 	 99045
38745 	 99035
38754 	 99004
38763 	 98952
38772 	 98880
38781 	 98787
38790 	 98674
38799 	 98540
38808 	 98550
38817 	 98540
38826 	 98509
38835 	 98458
38844 	 98386
38853 	 98293
38862 	 98180
38871 	 98046
38880 	 97891
38889 	 97881
38898 	 97850
38907 	 97799
38916 	 97726
38925 	 97634
38934 	 97520
38943 	 97387
38952 	 97232
38961 	 97057
38970 	 97026
38979 	 96975
38988 	 96902
38997 	 96810
39006 	 96696
39015 	 96563
39024 	 96408
39033 	 96233
39042 	 96037
39051 	 95986
39060 	 95914
39069 	 95821
39078 	 95708
39087 	 95574
39096 	 95419
39105 	 95244
39114 	 95048
39123 	 94832
39132 	 94760
39141 	 94667
39150 	 94554
39159 	 94420
39168 	 94266
39177 	 94091
39186 	 93895
39195 	 93679
39204 	 93442
39213 	 93349
39222 	 93236
39231 	 93102
39240 	 92947
39249 	 92772
39258 	 92576
39267 	 92360
39276 	 92123
39285 	 91866
39294 	 91752
39303 	 91619
39312 	 91464
39321 	 91289
39330 	 91093
39339 	 90877
39348 	 90640
39357 	 90383
39366 	 90104
39375 	 90300
39384 	 90475
39393 	 90630
39402 	 90764
39411 	 90877
39420 	 90970
39429 	 91042
39438 	 91093
39447 	 91124
39456 	 91299
39465 	 91454
39474 	 91588
39483 	 91701
39492 	 91794
39501 	 91866
39510 	 91917
39519 	 91948
39528 	 91958
39537 	 92113
39546 	 92247
39555 	 92360
39564 	 92453
39573 	 92525
39582 	 92576
39591 	 92607
39600 	 92618
39609 	 92607
39618 	 92741
39627 	 92855
39636 	 92947
39645 	 93019
39654 	 93071
39663 	 93102
39672 	 93112
39681 	 93102
39690 	 93071
39699 	 93184
39708 	 93277
39717 	 93349
39726 	 93400
39735 	 93431
39744 	 93442
39753 	 93431
39762 	 93400
39771 	 93349
39780 	 93442
39789 	 93514
39798 	 93565
39807 	 93596
39816 	 93606
39825 	 93596
39834 	 93565
39843 	 93514
39852 	 93442
39861 	 93514
39870 	 93565
39879 	 93596
39888 	 93606
39897 	 93596
39906 	 93565
39915 	 93514
39924 	 93442
39933 	 93349
39942 	 93400
39951 	 93431
39960 	 93442
39969 	 93431
39978 	 93400
39987 	 93349
39996 	 93277
40005 	 93184
40014 	 93071
40023 	 93102
40032 	 93112
40041 	 93102
40050 	 93071
40059 	 93019
40068 	 92947
40077 	 92855
40086 	 92741
40095 	 92607
40104 	 92782
40113 	 92937
40122 	 93071
40131 	 93184
40140 	 93277
40149 	 93349
40158 	 93400
40167 	 93431
40176 	 93442
40185 	 93596
40194 	 93730
40203 	 93843
40212 	 93936
40221 	 94008
40230 	 94060
40239 	 94091
40248 	 94101
40257 	 94091
40266 	 94224
40275 	 94338
40284 	 94430
40293 	 94503
40302 	 94554
40311 	 94585
40320 	 94595
40329 	 94585
40338 	 94554
40347 	 94667
40356 	 94760
40365 	 94832
40374 	 94884
40383 	 94915
40392 	 94925
40401 	 94915
40410 	 94884
40419 	 94832
40428 	 94925
40437 	 94997
40446 	 95048
40455 	 95079
40464 	 95090
40473 	 95079
40482 	 95048
40491 	 94997
40500 	 94925
40509 	 94997
40518 	 95048
40527 	 95079
40536 	 95090
40545 	 95079
40554 	 95048
40563 	 94997
40572 	 94925
40581 	 94832
40590 	 94884
40599 	 94915
40608 	 94925
40617 	 94915
40626 	 94884
40635 	 94832
40644 	 94760
40653 	 94667
40662 	 94554
40671 	 94585
40680 	 94595
40689 	 94585
40698 	 94554
40707 	 94503
40716 	 94430
40725 	 94338
40734 	 94224
40743 	 94091
40752 	 94101
40761 	 94091
40770 	 94060
40779 	 94008
40788 	 93936
40797 	 93843
40806 	 93730
40815 	 93596
40824 	 93442
40833 	 93596
40842 	 93730
40851 	 93843
40860 	 93936
40869 	 94008
40878 	 94060
40887 	 94091
40896 	 94101
40905 	 94091
40914 	 94224
40923 	 94338
40932 	 94430
40941 	 94503
40950 	 94554
40959 	 94585
40968 	 94595
40977 	 94585
40986 	 94554
40995 	 94667
41004 	 94760
41013 	 94832
41022 	 94884
41031 	 94915
41040 	 94925
41049 	 94915
41058 	 94884
41067 	 94832
41076 	 94925
41085 	 94997
41094 	 95048
41103 	 95079
41112 	 95090
41121 	 95079
41130 	 95048
41139 	 94997
41148 	 94925
41157 	 94997
41166 	 95048
41175 	 95079
41184 	 95090
41193 	 95079
41202 	 95048
41211 	 94997
41220 	 94925
41229 	 94832
41238 	 94884
41247 	 94915
41256 	 94925
41265 	 94915
41274 	 94884
41283 	 94832
41292 	 94760
41301 	 94667
41310 	 94554
41319 	 94585
41328 	 94595
41337 	 94585
41346 	 94554
41355 	 94503
41364 	 94430
41373 	 94338
41382 	 94224
41391 	 94091
41400 	 94101
41409 	 94091
41418 	 94060
41427 	 94008
41436 	 93936
41445 	 93843
41454 	 93730
41463 	 93596
41472 	 93442
41481 	 93431
41490 	 93400
41499 	 93349
41508 	 93277
41517 	 93184
41526 	 93071
41535 	 92937
41544 	 92782
41553 	 92607
41562 	 92741
41571 	 92855
41580 	 92947
41589 	 93019
41598 	 93071
41607 	 93102
41616 	 93112
41625 	 93102
41634 	 93071
41643 	 93184
41652 	 93277
41661 	 93349
41670 	 93400
41679 	 93431
41688 	 93442
41697 	 93431
41706 	 93400
41715 	 93349
41724 	 93442
41733 	 93514
41742 	 93565
41751 	 93596
41760 	 93606
41769 	 93596
41778 	 93565
41787 	 93514
41796 	 93442
41805 	 93514
41814 	 93565
41823 	 93596
41832 	 93606
41841 	 93596
41850 	 93565
41859 	 93514
41868 	 93442
41877 	 93349
41886 	 93400
41895 	 93431
41904 	 93442
41913 	 93431
41922 	 93400
41931 	 93349
41940 	 93277
41949 	 93184
41958 	 93071
41967 	 93102
41976 	 93112
41985 	 93102
41994 	 93071
42003 	 93019
42012 	 92947
42021 	 92855
42030 	 92741
42039 	 92607
42048 	 92618
42057 	 92607
42066 	 92576
42075 	 92525
42084 	 92453
42093 	 92360
42102 	 92247
42111 	 92113
42120 	 91958
42129 	 91948
42138 	 91917
42147 	 91866
42156 	 91794
42165 	 91701
42174 	 91588
42183 	 91454
42192 	 91299
42201 	 91124
42210 	 91093
42219 	 91042
42228 	 90970
42237 	 90877
42246 	 90764
42255 	 90630
42264 	 90475
42273 	 90300
42282 	 90104
42291 	 90218
42300 	 90310
42309 	 90383
42318 	 90434
42327 	 90465
42336 	 90475
42345 	 90465
42354 	 90434
42363 	 90383
42372 	 90475
42381 	 90547
42390 	 90599
42399 	 90630
42408 	 90640
42417 	 90630
42426 	 90599
42435 	 90547
42444 	 90475
42453 	 90547
42462 	 90599
42471 	 90630
42480 	 90640
42489 	 90630
42498 	 90599
42507 	 90547
42516 	 90475
42525 	 90383
42534 	 90434
42543 	 90465
42552 	 90475
42561 	 90465
42570 	 90434
42579 	 90383
42588 	 90310
42597 	 90218
42606 	 90104
42615 	 90135
42624 	 90146
42633 	 90135
42642 	 90104
42651 	 90053
42660 	 89981
42669 	 89888
42678 	 89775
42687 	 89641
42696 	 89651
42705 	 89641
42714 	 89610
42723 	 89559
42732 	 89486
42741 	 89394
42750 	 89280
42759 	 89147
42768 	 88992
42777 	 88982
42786 	 88951
42795 	 88899
42804 	 88827
42813 	 88735
42822 	 88621
42831 	 88487
42840 	 88333
42849 	 88158
42858 	 88127
42867 	 88075
42876 	 88003
42885 	 87911
42894 	 87797
42903 	 87663
42912 	 87509
42921 	 87334
42930 	 87138
42939 	 87087
42948 	 87014
42957 	 86922
42966 	 86808
42975 	 86675
42984 	 86520
42993 	 86345
43002 	 86149
43011 	 85933
43020 	 86026
43029 	 86098
43038 	 86149
43047 	 86180
43056 	 86190
43065 	 86180
43074 	 86149
43083 	 86098
43092 	 86026
43101 	 86098
43110 	 86149
43119 	 86180
43128 	 86190
43137 	 86180
43146 	 86149
43155 	 86098
43164 	 86026
43173 	 85933
43182 	 85984
43191 	 86015
43200 	 86026
43209 	 86015
43218 	 85984
43227 	 85933
43236 	 85861
43245 	 85768
43254 	 85655
43263 	 85686
43272 	 85696
43281 	 85686
43290 	 85655
43299 	 85603
43308 	 85531
43317 	 85439
43326 	 85325
43335 	 85191
43344 	 85202
43353 	 85191
43362 	 85160
43371 	 85109
43380 	 85037
43389 	 84944
43398 	 84831
43407 	 84697
43416 	 84542
43425 	 84532
43434 	 84501
43443 	 84450
43452 	 84378
43461 	 84285
43470 	 84172
43479 	 84038
43488 	 83883
43497 	 83708
43506 	 83677
43515 	 83626
43524 	 83554
43533 	 83461
43542 	 83348
43551 	 83214
43560 	 83059
43569 	 82884
43578 	 82688
43587 	 82637
43596 	 82565
43605 	 82472
43614 	 82359
43623 	 82225
43632 	 82070
43641 	 81895
43650 	 81700
43659 	 81483
43668 	 81411
43677 	 81319
43686 	 81205
43695 	 81071
43704 	 80917
43713 	 80742
43722 	 80546
43731 	 80330
43740 	 80093
43749 	 80165
43758 	 80216
43767 	 80247
43776 	 80258
43785 	 80247
43794 	 80216
43803 	 80165
43812 	 80093
43821 	 80000
43830 	 80052
43839 	 80083
43848 	 80093
43857 	 80083
43866 	 80052
43875 	 80000
43884 	 79928
43893 	 79835
43902 	 79722
43911 	 79753
43920 	 79763
43929 	 79753
43938 	 79722
43947 	 79671
43956 	 79598
43965 	 79506
43974 	 79392
43983 	 79259
43992 	 79269
44001 	 79259
44010 	 79228
44019 	 79176
44028 	 79104
44037 	 79011
44046 	 78898
44055 	 78764
44064 	 78610
44073 	 78599
44082 	 78568
44091 	 78517
44100 	 78445
44109 	 78352
44118 	 78239
44127 	 78105
44136 	 77950
44145 	 77775
44154 	 77744
44163 	 77693
44172 	 77621
44181 	 77528
44190 	 77415
44199 	 77281
44208 	 77126
44217 	 76951
44226 	 76756
44235 	 76704
44244 	 76632
44253 	 76539
44262 	 76426
44271 	 76292
44280 	 76138
44289 	 75963
44298 	 75767
44307 	 75551
44316 	 75478
44325 	 75386
44334 	 75272
44343 	 75139
44352 	 74984
44361 	 74809
44370 	 74613
44379 	 74397
44388 	 74160
44397 	 74067
44406 	 73954
44415 	 73820
44424 	 73666
44433 	 73491
44442 	 73295
44451 	 73079
44460 	 72842
44469 	 72584
44478 	 72636
44487 	 72667
44496 	 72677
44505 	 72667
44514 	 72636
44523 	 72584
44532 	 72512
44541 	 72419
44550 	 72306
44559 	 72337
44568 	 72347
44577 	 72337
44586 	 72306
44595 	 72255
44604 	 72182
44613 	 72090
44622 	 71976
44631 	 71843
44640 	 71853
44649 	 71843
44658 	 71812
44667 	 71760
44676 	 71688
44685 	 71595
44694 	 71482
44703 	 71348
44712 	 71194
44721 	 71183
44730 	 71152
44739 	 71101
44748 	 71029
44757 	 70936
44766 	 70823
44775 	 70689
44784 	 70534
44793 	 70359
44802 	 70328
44811 	 70277
44820 	 70205
44829 	 70112
44838 	 69999
44847 	 69865
44856 	 69710
44865 	 69535
44874 	 69340
44883 	 69288
44892 	 69216
44901 	 69123
44910 	 69010
44919 	 68876
44928 	 68722
44937 	 68547
44946 	 68351
44955 	 68135
44964 	 68062
44973 	 67970
44982 	 67856
44991 	 67723
45000 	 67568
45009 	 67393
45018 	 67197
45027 	 66981
45036 	 66744
45045 	 66651
45054 	 66538
45063 	 66404
45072 	 66250
45081 	 66075
45090 	 65879
45099 	 65663
45108 	 65426
45117 	 65168
45126 	 65055
45135 	 64921
45144 	 64766
45153 	 64591
45162 	 64396
45171 	 64179
45180 	 63942
45189 	 63685
45198 	 63407
45207 	 63438
45216 	 63448
45225 	 63438
45234 	 63407
45243 	 63355
45252 	 63283
45261 	 63191
45270 	 63077
45279 	 62943
45288 	 62954
45297 	 62943
45306 	 62912
45315 	 62861
45324 	 62789
45333 	 62696
45342 	 62583
45351 	 62449
45360 	 62294
45369 	 62284
45378 	 62253
45387 	 62202
45396 	 62130
45405 	 62037
45414 	 61924
45423 	 61790
45432 	 61635
45441 	 61460
45450 	 61429
45459 	 61378
45468 	 61306
45477 	 61213
45486 	 61100
45495 	 60966
45504 	 60811
45513 	 60636
45522 	 60440
45531 	 60389
45540 	 60317
45549 	 60224
45558 	 60111
45567 	 59977
45576 	 59822
45585 	 59647
45594 	 59452
45603 	 59235
45612 	 59163
45621 	 59071
45630 	 58957
45639 	 58823
45648 	 58669
45657 	 58494
45666 	 58298
45675 	 58082
45684 	 57845
45693 	 57752
45702 	 57639
45711 	 57505
45720 	 57350
45729 	 57175
45738 	 56980
45747 	 56763
45756 	 56526
45765 	 56269
45774 	 56156
45783 	 56022
45792 	 55867
45801 	 55692
45810 	 55496
45819 	 55280
45828 	 55043
45837 	 54786
45846 	 54508
45855 	 54374
45864 	 54219
45873 	 54044
45882 	 53848
45891 	 53632
45900 	 53395
45909 	 53138
45918 	 52860
45927 	 52561
45936 	 52736
45945 	 52891
45954 	 53024
45963 	 53138
45972 	 53230
45981 	 53303
45990 	 53354
45999 	 53385
46008 	 53395
46017 	 53550
46026 	 53684
46035 	 53797
46044 	 53890
46053 	 53962
46062 	 54013
46071 	 54044
46080 	 54054
46089 	 54044
46098 	 54178
46107 	 54291
46116 	 54384
46125 	 54456
46134 	 54508
46143 	 54539
46152 	 54549
46161 	 54539
46170 	 54508
46179 	 54621
46188 	 54714
46197 	 54786
46206 	 54837
46215 	 54868
46224 	 54878
46233 	 54868
46242 	 54837
46251 	 54786
46260 	 54878
46269 	 54951
46278 	 55002
46287 	 55033
46296 	 55043
46305 	 55033
46314 	 55002
46323 	 54951
46332 	 54878
46341 	 54951
46350 	 55002
46359 	 55033
46368 	 55043
46377 	 55033
46386 	 55002
46395 	 54951
46404 	 54878
46413 	 54786
46422 	 54837
46431 	 54868
46440 	 54878
46449 	 54868
46458 	 54837
46467 	 54786
46476 	 54714
46485 	 54621
46494 	 54508
46503 	 54539
46512 	 54549
46521 	 54539
46530 	 54508
46539 	 54456
46548 	 54384
46557 	 54291
46566 	 54178
46575 	 54044
46584 	 54054
46593 	 54044
46602 	 54013
46611 	 53962
46620 	 53890
46629 	 53797
46638 	 53684
46647 	 53550
46656 	 53395
46665 	 53550
46674 	 53684
46683 	 53797
46692 	 53890
46701 	 53962
46710 	 54013
46719 	 54044
46728 	 54054
46737 	 54044
46746 	 54178
46755 	 54291
46764 	 54384
46773 	 54456
46782 	 54508
46791 	 54539
46800 	 54549
46809 	 54539
46818 	 54508
46827 	 54621
46836 	 54714
46845 	 54786
46854 	 54837
46863 	 54868
46872 	 54878
46881 	 54868
46890 	 54837
46899 	 54786
46908 	 54878
46917 	 54951
46926 	 55002
46935 	 55033
46944 	 55043
46953 	 55033
46962 	 55002
46971 	 54951
46980 	 54878
46989 	 54951
46998 	 55002
47007 	 55033
47016 	 55043
47025 	 55033
47034 	 55002
47043 	 54951
47052 	 54878
47061 	 54786
47070 	 54837
47079 	 54868
47088 	 54878
47097 	 54868
47106 	 54837
47115 	 54786
47124 	 54714
47133 	 54621
47142 	 54508
47151 	 54539
47160 	 54549
47169 	 54539
47178 	 54508
47187 	 54456
47196 	 54384
47205 	 54291
47214 	 54178
47223 	 54044
47232 	 54054
47241 	 54044
47250 	 54013
47259 	 53962
47268 	 53890
47277 	 53797
47286 	 53684
47295 	 53550
47304 	 53395
47313 	 53385
47322 	 53354
47331 	 53303
47340 	 53230
47349 	 53138
47358 	 53024
47367 	 52891
47376 	 52736
47385 	 52561
47394 	 52695
47403 	 52808
47412 	 52901
47421 	 52973
47430 	 53024
47439 	 53055
47448 	 53066
47457 	 53055
47466 	 53024
47475 	 53138
47484 	 53230
47493 	 53303
47502 	 53354
47511 	 53385
47520 	 53395
47529 	 53385
47538 	 53354
47547 	 53303
47556 	 53395
47565 	 53467
47574 	 53519
47583 	 53550
47592 	 53560
47601 	 53550
47610 	 53519
47619 	 53467
47628 	 53395
47637 	 53467
47646 	 53519
47655 	 53550
47664 	 53560
47673 	 53550
47682 	 53519
47691 	 53467
47700 	 53395
47709 	 53303
47718 	 53354
47727 	 53385
47736 	 53395
47745 	 53385
47754 	 53354
47763 	 53303
47772 	 53230
47781 	 53138
47790 	 53024
47799 	 53055
47808 	 53066
47817 	 53055
47826 	 53024
47835 	 52973
47844 	 52901
47853 	 52808
47862 	 52695
47871 	 52561
47880 	 52571
47889 	 52561
47898 	 52530
47907 	 52479
47916 	 52406
47925 	 52314
47934 	 52200
47943 	 52067
47952 	 51912
47961 	 51902
47970 	 51871
47979 	 51819
47988 	 51747
47997 	 51655
48006 	 51541
48015 	 51407
48024 	 51253
48033 	 51078
48042 	 51047
48051 	 50995
48060 	 50923
48069 	 50831
48078 	 50717
48087 	 50583
48096 	 50429
48105 	 50254
48114 	 50058
48123 	 50171
48132 	 50264
48141 	 50336
48150 	 50388
48159 	 50419
48168 	 50429
48177 	 50419
48186 	 50388
48195 	 50336
48204 	 50429
48213 	 50501
48222 	 50552
48231 	 50583
48240 	 50594
48249 	 50583
48258 	 50552
48267 	 50501
48276 	 50429
48285 	 50501
48294 	 50552
48303 	 50583
48312 	 50594
48321 	 50583
48330 	 50552
48339 	 50501
48348 	 50429
48357 	 50336
48366 	 50388
48375 	 50419
48384 	 50429
48393 	 50419
48402 	 50388
48411 	 50336
48420 	 50264
48429 	 50171
48438 	 50058
48447 	 50089
48456 	 50099
48465 	 50089
48474 	 50058
48483 	 50007
48492 	 49934
48501 	 49842
48510 	 49728
48519 	 49595
48528 	 49605
48537 	 49595
48546 	 49564
48555 	 49512
48564 	 49440
48573 	 49347
48582 	 49234
48591 	 49100
48600 	 48946
48609 	 48935
48618 	 48904
48627 	 48853
48636 	 48781
48645 	 48688
48654 	 48575
48663 	 48441
48672 	 48286
48681 	 48111
48690 	 48080
48699 	 48029
48708 	 47957
48717 	 47864
48726 	 47751
48735 	 47617
48744 	 47462
48753 	 47287
48762 	 47092
48771 	 47040
48780 	 46968
48789 	 46875
48798 	 46762
48807 	 46628
48816 	 46474
48825 	 46299
48834 	 46103
48843 	 45887
48852 	 45979
48861 	 46051
48870 	 46103
48879 	 46134
48888 	 46144
48897 	 46134
48906 	 46103
48915 	 46051
48924 	 45979
48933 	 46051
48942 	 46103
48951 	 46134
48960 	 46144
48969 	 46134
48978 	 46103
48987 	 46051
48996 	 45979
49005 	 45887
49014 	 45938
49023 	 45969
49032 	 45979
49041 	 45969
49050 	 45938
49059 	 45887
49068 	 45814
49077 	 45722
49086 	 45608
49095 	 45639
49104 	 45650
49113 	 45639
49122 	 45608
49131 	 45557
49140 	 45485
49149 	 45392
49158 	 45279
49167 	 45145
49176 	 45155
49185 	 45145
49194 	 45114
49203 	 45063
49212 	 44990
49221 	 44898
49230 	 44784
49239 	 44651
49248 	 44496
49257 	 44486
49266 	 44455
49275 	 44403
49284 	 44331
49293 	 44239
49302 	 44125
49311 	 43991
49320 	 43837
49329 	 43662
49338 	 43631
49347 	 43579
49356 	 43507
49365 	 43415
49374 	 43301
49383 	 43167
49392 	 43013
49401 	 42838
49410 	 42642
49419 	 42591
49428 	 42518
49437 	 42426
49446 	 42312
49455 	 42179
49464 	 42024
49473 	 41849
49482 	 41653
49491 	 41437
49500 	 41365
49509 	 41272
49518 	 41159
49527 	 41025
49536 	 40870
49545 	 40695
49554 	 40500
49563 	 40283
49572 	 40046
49581 	 40119
49590 	 40170
49599 	 40201
49608 	 40211
49617 	 40201
49626 	 40170
49635 	 40119
49644 	 40046
49653 	 39954
49662 	 40005
49671 	 40036
49680 	 40046
49689 	 40036
49698 	 40005
49707 	 39954
49716 	 39882
49725 	 39789
49734 	 39676
49743 	 39707
49752 	 39717
49761 	 39707
49770 	 39676
49779 	 39624
49788 	 39552
49797 	 39459
49806 	 39346
49815 	 39212
49824 	 39222
49833 	 39212
49842 	 39181
49851 	 39130
49860 	 39058
49869 	 38965
49878 	 38852
49887 	 38718
49896 	 38563
49905 	 38553
49914 	 38522
49923 	 38471
49932 	 38398
49941 	 38306
49950 	 38192
49959 	 38059
49968 	 37904
49977 	 37729
49986 	 37698
49995 	 37647
50004 	 37574
50013 	 37482
50022 	 37368
50031 	 37235
50040 	 37080
50049 	 36905
50058 	 36709
50067 	 36658
50076 	 36586
50085 	 36493
50094 	 36380
50103 	 36246
50112 	 36091
50121 	 35916
50130 	 35720
50139 	 35504
50148 	 35432
50157 	 35339
50166 	 35226
50175 	 35092
50184 	 34938
50193 	 34763
50202 	 34567
50211 	 34351
50220 	 34114
50229 	 34021
50238 	 33908
50247 	 33774
50256 	 33619
50265 	 33444
50274 	 33248
50283 	 33032
50292 	 32795
50301 	 32538
50310 	 32589
50319 	 32620
50328 	 32630
50337 	 32620
50346 	 32589
50355 	 32538
50364 	 32466
50373 	 32373
50382 	 32260
50391 	 32291
50400 	 32301
50409 	 32291
50418 	 32260
50427 	 32208
50436 	 32136
50445 	 32043
50454 	 31930
50463 	 31796
50472 	 31806
50481 	 31796
50490 	 31765
50499 	 31714
50508 	 31642
50517 	 31549
50526 	 31436
50535 	 31302
50544 	 31147
50553 	 31137
50562 	 31106
50571 	 31055
50580 	 30982
50589 	 30890
50598 	 30776
50607 	 30643
50616 	 30488
50625 	 30313
50634 	 30282
50643 	 30231
50652 	 30158
50661 	 30066
50670 	 29952
50679 	 29819
50688 	 29664
50697 	 29489
50706 	 29293
50715 	 29242
50724 	 29170
50733 	 29077
50742 	 28964
50751 	 28830
50760 	 28675
50769 	 28500
50778 	 28304
50787 	 28088
50796 	 28016
50805 	 27923
50814 	 27810
50823 	 27676
50832 	 27522
50841 	 27347
50850 	 27151
50859 	 26935
50868 	 26698
50877 	 26605
50886 	 26492
50895 	 26358
50904 	 26203
50913 	 26028
50922 	 25832
50931 	 25616
50940 	 25379
50949 	 25122
50958 	 25008
50967 	 24875
50976 	 24720
50985 	 24545
50994 	 24349
51003 	 24133
51012 	 23896
51021 	 23639
51030 	 23360
51039 	 23391
51048 	 23402
51057 	 23391
51066 	 23360
51075 	 23309
51084 	 23237
51093 	 23144
51102 	 23031
51111 	 22897
51120 	 22907
51129 	 22897
51138 	 22866
51147 	 22815
51156 	 22742
51165 	 22650
51174 	 22536
51183 	 22403
51192 	 22248
51201 	 22238
51210 	 22207
51219 	 22155
51228 	 22083
51237 	 21991
51246 	 21877
51255 	 21743
51264 	 21589
51273 	 21414
51282 	 21383
51291 	 21331
51300 	 21259
51309 	 21167
51318 	 21053
51327 	 20919
51336 	 20765
51345 	 20590
51354 	 20394
51363 	 20343
51372 	 20270
51381 	 20178
51390 	 20064
51399 	 19931
51408 	 19776
51417 	 19601
51426 	 19405
51435 	 19189
51444 	 19117
51453 	 19024
51462 	 18911
51471 	 18777
51480 	 18622
51489 	 18447
51498 	 18252
51507 	 18035
51516 	 17798
51525 	 17706
51534 	 17592
51543 	 17459
51552 	 17304
51561 	 17129
51570 	 16933
51579 	 16717
51588 	 16480
51597 	 16223
51606 	 16109
51615 	 15975
51624 	 15821
51633 	 15646
51642 	 15450
51651 	 15234
51660 	 14997
51669 	 14739
51678 	 14461
51687 	 14327
51696 	 14173
51705 	 13998
51714 	 13802
51723 	 13586
51732 	 13349
51741 	 13091
51750 	 12813
51759 	 12515
51768 	 12525
51777 	 12515
51786 	 12484
51795 	 12432
51804 	 12360
51813 	 12267
51822 	 12154
51831 	 12020
51840 	 11866
51849 	 11855
51858 	 11824
51867 	 11773
51876 	 11701
51885 	 11608
51894 	 11495
51903 	 11361
51912 	 11206
51921 	 11031
51930 	 11000
51939 	 10949
51948 	 10877
51957 	 10784
51966 	 10671
51975 	 10537
51984 	 10382
51993 	 10207
52002 	 10012
52011 	 9960
52020 	 9888
52029 	 9795
52038 	 9682
52047 	 9548
52056 	 9394
52065 	 9219
52074 	 9023
52083 	 8807
52092 	 8734
52101 	 8642
52110 	 8528
52119 	 8395
52128 	 8240
52137 	 8065
52146 	 7869
52155 	 7653
52164 	 7416
52173 	 7323
52182 	 7210
52191 	 7076
52200 	 6922
52209 	 6747
52218 	 6551
52227 	 6335
52236 	 6098
52245 	 5840
52254 	 5727
52263 	 5593
52272 	 5438
52281 	 5263
52290 	 5068
52299 	 4851
52308 	 4614
52317 	 4357
52326 	 4079
52335 	 3945
52344 	 3790
52353 	 3615
52362 	 3420
52371 	 3203
52380 	 2966
52389 	 2709
52398 	 2431
52407 	 2132
52416 	 1978
52425 	 1803
52434 	 1607
52443 	 1391
52452 	 1154
52461 	 896
52470 	 618
52479 	 319
52488 	 0


==> dataH2.txt <==
52490 	 26
52499 	 179
52508 	 310
52517 	 421
52526 	 512
52535 	 581
52544 	 631
52553 	 659
52562 	 667
52571 	 673
52580 	 805
52589 	 916
52598 	 1006
52607 	 1076
52616 	 1125
52625 	 1154
52634 	 1162
52643 	 1149
52652 	 1134
52661 	 1245
52670 	 1336
52679 	 1405
52688 	 1455
52697 	 1483
52706 	 1491
52715 	 1479
52724 	 1445
52733 	 1410
52742 	 1500
52751 	 1570
52760 	 1619
52769 	 1648
52778 	 1656
52787 	 1643
52796 	 1610
52805 	 1556
52814 	 1500
52823 	 1570
52832 	 1619
52841 	 1648
52850 	 1656
52859 	 1643
52868 	 1610
52877 	 1556
52886 	 1482
52895 	 1405
52904 	 1455
52913 	 1483
52922 	 1491
52931 	 1479
52940 	 1445
52949 	 1392
52958 	 1317
52967 	 1222
52976 	 1125
52985 	 1154
52994 	 1162
53003 	 1149
53012 	 1116
53021 	 1062
53030 	 988
53039 	 893
53048 	 777
53057 	 659
53066 	 667
53075 	 655
53084 	 621
53093 	 568
53102 	 493
53111 	 398
53120 	 283
53129 	 146
53138 	 8
53147 	 -5
53156 	 -38
53165 	 -92
53174 	 -166
53183 	 -261
53192 	 -377
53201 	 -513
53210 	 -669
53219 	 -810
53228 	 -679
53237 	 -568
53246 	 -477
53255 	 -407
53264 	 -358
53273 	 -330
53282 	 -322
53291 	 -334
53300 	 -349
53309 	 -238
53318 	 -148
53327 	 -78
53336 	 -29
53345 	 0
53354 	 8
53363 	 -5
53372 	 -38
53381 	 -73
53390 	 17
53399 	 87
53408 	 136
53417 	 165
53426 	 173
53435 	 160
53444 	 127
53453 	 73
53462 	 17
53471 	 87
53480 	 136
53489 	 165
53498 	 173
53507 	 160
53516 	 127
53525 	 73
53534 	 -1
53543 	 -78
53552 	 -29
53561 	 0
53570 	 8
53579 	 -5
53588 	 -38
53597 	 -92
53606 	 -166
53615 	 -261
53624 	 -358
53633 	 -330
53642 	 -322
53651 	 -334
53660 	 -367
53669 	 -421
53678 	 -496
53687 	 -591
53696 	 -706
53705 	 -824
53714 	 -816
53723 	 -829
53732 	 -862
53741 	 -916
53750 	 -990
53759 	 -1085
53768 	 -1201
53777 	 -1337
53786 	 -1475
53795 	 -1488
53804 	 -1521
53813 	 -1575
53822 	 -1649
53831 	 -1744
53840 	 -1860
53849 	 -1996
53858 	 -2153
53867 	 -2312
53876 	 -2345
53885 	 -2399
53894 	 -2473
53903 	 -2568
53912 	 -2684
53921 	 -2820
53930 	 -2977
53939 	 -3154
53948 	 -3315
53957 	 -3204
53966 	 -3114
53975 	 -3044
53984 	 -2995
53993 	 -2966
54002 	 -2958
54011 	 -2971
54020 	 -3004
54029 	 -3040
54038 	 -2949
54047 	 -2879
54056 	 -2830
54065 	 -2802
54074 	 -2794
54083 	 -2806
54092 	 -2839
54101 	 -2893
54110 	 -2949
54119 	 -2879
54128 	 -2830
54137 	 -2802
54146 	 -2794
54155 	 -2806
54164 	 -2839
54173 	 -2893
54182 	 -2968
54191 	 -3044
54200 	 -2995
54209 	 -2966
54218 	 -2958
54227 	 -2971
54236 	 -3004
54245 	 -3058
54254 	 -3132
54263 	 -3227
54272 	 -3325
54281 	 -3296
54290 	 -3288
54299 	 -3301
54308 	 -3334
54317 	 -3388
54326 	 -3462
54335 	 -3557
54344 	 -3673
54353 	 -3790
54362 	 -3782
54371 	 -3795
54380 	 -3828
54389 	 -3882
54398 	 -3956
54407 	 -4051
54416 	 -4167
54425 	 -4303
54434 	 -4442
54443 	 -4454
54452 	 -4487
54461 	 -4541
54470 	 -4616
54479 	 -4711
54488 	 -4826
54497 	 -4962
54506 	 -5119
54515 	 -5278
54524 	 -5311
54533 	 -5365
54542 	 -5440
54551 	 -5535
54560 	 -5650
54569 	 -5786
54578 	 -5943
54587 	 -6120
54596 	 -6300
54605 	 -6354
54614 	 -6428
54623 	 -6523
54632 	 -6639
54641 	 -6775
54650 	 -6932
54659 	 -7109
54668 	 -7307
54677 	 -7489
54686 	 -7399
54695 	 -7329
54704 	 -7280
54713 	 -7251
54722 	 -7243
54731 	 -7256
54740 	 -7289
54749 	 -7343
54758 	 -7399
54767 	 -7329
54776 	 -7280
54785 	 -7251
54794 	 -7243
54803 	 -7256
54812 	 -7289
54821 	 -7343
54830 	 -7417
54839 	 -7494
54848 	 -7445
54857 	 -7416
54866 	 -7408
54875 	 -7421
54884 	 -7454
54893 	 -7508
54902 	 -7582
54911 	 -7677
54920 	 -7774
54929 	 -7746
54938 	 -7738
54947 	 -7750
54956 	 -7783
54965 	 -7837
54974 	 -7912
54983 	 -8007
54992 	 -8122
55001 	 -8240
55010 	 -8232
55019 	 -8245
55028 	 -8278
55037 	 -8332
55046 	 -8406
55055 	 -8501
55064 	 -8617
55073 	 -8753
55082 	 -8891
55091 	 -8904
55100 	 -8937
55109 	 -8991
55118 	 -9065
55127 	 -9160
55136 	 -9276
55145 	 -9412
55154 	 -9569
55163 	 -9728
55172 	 -9761
55181 	 -9815
55190 	 -9889
55199 	 -9984
55208 	 -10100
55217 	 -10236
55226 	 -10393
55235 	 -10570
55244 	 -10750
55253 	 -10804
55262 	 -10878
55271 	 -10973
55280 	 -11089
55289 	 -11225
55298 	 -11381
55307 	 -11559
55316 	 -11757
55325 	 -11957
55334 	 -12032
55343 	 -12127
55352 	 -12242
55361 	 -12378
55370 	 -12535
55379 	 -12712
55388 	 -12910
55397 	 -13129
55406 	 -13332
55415 	 -13262
55424 	 -13213
55433 	 -13184
55442 	 -13176
55451 	 -13189
55460 	 -13222
55469 	 -13276
55478 	 -13350
55487 	 -13427
55496 	 -13377
55505 	 -13349
55514 	 -13341
55523 	 -13353
55532 	 -13387
55541 	 -13440
55550 	 -13515
55559 	 -13610
55568 	 -13707
55577 	 -13678
55586 	 -13670
55595 	 -13683
55604 	 -13716
55613 	 -13770
55622 	 -13844
55631 	 -13939
55640 	 -14055
55649 	 -14173
55658 	 -14165
55667 	 -14177
55676 	 -14211
55685 	 -14264
55694 	 -14339
55703 	 -14434
55712 	 -14549
55721 	 -14686
55730 	 -14824
55739 	 -14837
55748 	 -14870
55757 	 -14924
55766 	 -14998
55775 	 -15093
55784 	 -15209
55793 	 -15345
55802 	 -15501
55811 	 -15661
55820 	 -15694
55829 	 -15748
55838 	 -15822
55847 	 -15917
55856 	 -16033
55865 	 -16169
55874 	 -16325
55883 	 -16503
55892 	 -16683
55901 	 -16736
55910 	 -16811
55919 	 -16906
55928 	 -17021
55937 	 -17158
55946 	 -17314
55955 	 -17492
55964 	 -17690
55973 	 -17890
55982 	 -17964
55991 	 -18059
56000 	 -18175
56009 	 -18311
56018 	 -18468
56027 	 -18645
56036 	 -18843
56045 	 -19062
56054 	 -19283
56063 	 -19378
56072 	 -19493
56081 	 -19630
56090 	 -19786
56099 	 -19964
56108 	 -20162
56117 	 -20380
56126 	 -20619
56135 	 -20843
56144 	 -20793
56153 	 -20765
56162 	 -20757
56171 	 -20769
56180 	 -20803
56189 	 -20856
56198 	 -20931
56207 	 -21026
56216 	 -21123
56225 	 -21094
56234 	 -21086
56243 	 -21099
56252 	 -21132
56261 	 -21186
56270 	 -21260
56279 	 -21355
56288 	 -21471
56297 	 -21589
56306 	 -21581
56315 	 -21593
56324 	 -21627
56333 	 -21680
56342 	 -21755
56351 	 -21850
56360 	 -21965
56369 	 -22102
56378 	 -22240
56387 	 -22253
56396 	 -22286
56405 	 -22340
56414 	 -22414
56423 	 -22509
56432 	 -22625
56441 	 -22761
56450 	 -22917
56459 	 -23077
56468 	 -23110
56477 	 -23164
56486 	 -23238
56495 	 -23333
56504 	 -23449
56513 	 -23585
56522 	 -23741
56531 	 -23919
56540 	 -24099
56549 	 -24152
56558 	 -24227
56567 	 -24322
56576 	 -24437
56585 	 -24574
56594 	 -24730
56603 	 -24908
56612 	 -25106
56621 	 -25306
56630 	 -25380
56639 	 -25475
56648 	 -25591
56657 	 -25727
56666 	 -25884
56675 	 -26061
56684 	 -26259
56693 	 -26478
56702 	 -26699
56711 	 -26794
56720 	 -26909
56729 	 -27046
56738 	 -27202
56747 	 -27380
56756 	 -27578
56765 	 -27796
56774 	 -28035
56783 	 -28277
56792 	 -28393
56801 	 -28529
56810 	 -28685
56819 	 -28863
56828 	 -29061
56837 	 -29279
56846 	 -29519
56855 	 -29778
56864 	 -30022
56873 	 -29994
56882 	 -29986
56891 	 -29998
56900 	 -30031
56909 	 -30085
56918 	 -30160
56927 	 -30255
56936 	 -30370
56945 	 -30488
56954 	 -30480
56963 	 -30493
56972 	 -30526
56981 	 -30580
56990 	 -30654
56999 	 -30749
57008 	 -30865
57017 	 -31001
57026 	 -31139
57035 	 -31152
57044 	 -31185
57053 	 -31239
57062 	 -31313
57071 	 -31408
57080 	 -31524
57089 	 -31660
57098 	 -31817
57107 	 -31976
57116 	 -32009
57125 	 -32063
57134 	 -32137
57143 	 -32232
57152 	 -32348
57161 	 -32484
57170 	 -32641
57179 	 -32818
57188 	 -32998
57197 	 -33052
57206 	 -33126
57215 	 -33221
57224 	 -33337
57233 	 -33473
57242 	 -33629
57251 	 -33807
57260 	 -34005
57269 	 -34205
57278 	 -34280
57287 	 -34375
57296 	 -34490
57305 	 -34626
57314 	 -34783
57323 	 -34960
57332 	 -35158
57341 	 -35377
57350 	 -35598
57359 	 -35693
57368 	 -35809
57377 	 -35945
57386 	 -36101
57395 	 -36279
57404 	 -36477
57413 	 -36695
57422 	 -36935
57431 	 -37176
57440 	 -37292
57449 	 -37428
57458 	 -37585
57467 	 -37762
57476 	 -37960
57485 	 -38179
57494 	 -38418
57503 	 -38678
57512 	 -38940
57521 	 -39076
57530 	 -39233
57539 	 -39410
57548 	 -39608
57557 	 -39827
57566 	 -40066
57575 	 -40326
57584 	 -40606
57593 	 -40870
57602 	 -40862
57611 	 -40875
57620 	 -40908
57629 	 -40962
57638 	 -41036
57647 	 -41131
57656 	 -41247
57665 	 -41383
57674 	 -41522
57683 	 -41534
57692 	 -41567
57701 	 -41621
57710 	 -41696
57719 	 -41791
57728 	 -41906
57737 	 -42042
57746 	 -42199
57755 	 -42358
57764 	 -42391
57773 	 -42445
57782 	 -42520
57791 	 -42615
57800 	 -42730
57809 	 -42866
57818 	 -43023
57827 	 -43200
57836 	 -43380
57845 	 -43434
57854 	 -43508
57863 	 -43603
57872 	 -43719
57881 	 -43855
57890 	 -44012
57899 	 -44189
57908 	 -44387
57917 	 -44588
57926 	 -44662
57935 	 -44757
57944 	 -44873
57953 	 -45009
57962 	 -45165
57971 	 -45343
57980 	 -45541
57989 	 -45759
57998 	 -45980
58007 	 -46075
58016 	 -46191
58025 	 -46327
58034 	 -46484
58043 	 -46661
58052 	 -46859
58061 	 -47078
58070 	 -47317
58079 	 -47559
58088 	 -47674
58097 	 -47810
58106 	 -47967
58115 	 -48144
58124 	 -48342
58133 	 -48561
58142 	 -48800
58151 	 -49060
58160 	 -49322
58169 	 -49458
58178 	 -49615
58187 	 -49792
58196 	 -49990
58205 	 -50209
58214 	 -50448
58223 	 -50708
58232 	 -50988
58241 	 -51271
58250 	 -51428
58259 	 -51605
58268 	 -51803
58277 	 -52022
58286 	 -52261
58295 	 -52521
58304 	 -52801
58313 	 -53102
58322 	 -53387
58331 	 -53400
58340 	 -53433
58349 	 -53487
58358 	 -53561
58367 	 -53656
58376 	 -53772
58385 	 -53908
58394 	 -54065
58403 	 -54224
58412 	 -54257
58421 	 -54311
58430 	 -54385
58439 	 -54480
58448 	 -54596
58457 	 -54732
58466 	 -54889
58475 	 -55066
58484 	 -55246
58493 	 -55300
58502 	 -55374
58511 	 -55469
58520 	 -55585
58529 	 -55721
58538 	 -55877
58547 	 -56055
58556 	 -56253
58565 	 -56453
58574 	 -56528
58583 	 -56623
58592 	 -56738
58601 	 -56874
58610 	 -57031
58619 	 -57208
58628 	 -57406
58637 	 -57625
58646 	 -57846
58655 	 -57941
58664 	 -58057
58673 	 -58193
58682 	 -58349
58691 	 -58527
58700 	 -58725
58709 	 -58943
58718 	 -59183
58727 	 -59424
58736 	 -59540
58745 	 -59676
58754 	 -59833
58763 	 -60010
58772 	 -60208
58781 	 -60427
58790 	 -60666
58799 	 -60926
58808 	 -61188
58817 	 -61324
58826 	 -61481
58835 	 -61658
58844 	 -61856
58853 	 -62075
58862 	 -62314
58871 	 -62574
58880 	 -62854
58889 	 -63137
58898 	 -63293
58907 	 -63471
58916 	 -63669
58925 	 -63887
58934 	 -64127
58943 	 -64386
58952 	 -64667
58961 	 -64968
58970 	 -65271
58979 	 -65448
58988 	 -65646
58997 	 -65865
59006 	 -66104
59015 	 -66364
59024 	 -66644
59033 	 -66945
59042 	 -67267


==> dataS1.txt <==
20413 	 120139
20414 	 120175
20415 	 120208
20416 	 120239
20417 	 120267
20418 	 120294
20419 	 120318
20420 	 120339
20421 	 120359
20422 	 120376
20423 	 120409
20424 	 120440
20425 	 120469
20426 	 120495
20427 	 120519
20428 	 120541
20429 	 120560
20430 	 120578
20431 	 120592
20432 	 120623
20433 	 120652
20434 	 120678
20435 	 120702
20436 	 120724
20437 	 120743
20438 	 120761
20439 	 120776
20440 	 120788
20441 	 120817
20442 	 120843
20443 	 120867
20444 	 120889
20445 	 120908
20446 	 120925
20447 	 120940
20448 	 120953
20449 	 120963
20450 	 120990
20451 	 121014
20452 	 121035
20453 	 121055
20454 	 121072
20455 	 121087
20456 	 121099
20457 	 121110
20458 	 121118
20459 	 121142
20460 	 121163
20461 	 121183
20462 	 121200
20463 	 121215
20464 	 121228
20465 	 121238
20466 	 121246
20467 	 121252
20468 	 121273
20469 	 121293
20470 	 121310
20471 	 121325
20472 	 121337
20473 	 121348
20474 	 121356
20475 	 121361
20476 	 121365
20477 	 121384
20478 	 121402
20479 	 121416
20480 	 121429
20481 	 121439
20482 	 121447
20483 	 121453
20484 	 121456
20485 	 121458
20486 	 121475
20487 	 121490
20488 	 121502
20489 	 121513
20490 	 121521
20491 	 121526
20492 	 121530
20493 	 121531
20494 	 121530
20495 	 121563
20496 	 121594
20497 	 121622
20498 	 121649
20499 	 121673
20500 	 121695
20501 	 121714
20502 	 121731
20503 	 121746
20504 	 121777
20505 	 121806
20506 	 121832
20507 	 121856
20508 	 121878
20509 	 121897
20510 	 121914
20511 	 121929
20512 	 121942
20513 	 121970
20514 	 121997
20515 	 122021
20516 	 122042
20517 	 122062
20518 	 122079
20519 	 122094
20520 	 122107
20521 	 122117
20522 	 122143
20523 	 122167
20524 	 122189
20525 	 122208
20526 	 122226
20527 	 122240
20528 	 122253
20529 	 122263
20530 	 122271
20531 	 122295
20532 	 122317
20533 	 122337
20534 	 122354
20535 	 122369
20536 	 122381
20537 	 122391
20538 	 122399
20539 	 122405
20540 	 122427
20541 	 122446
20542 	 122464
20543 	 122478
20544 	 122491
20545 	 122501
20546 	 122509
20547 	 122515
20548 	 122519
20549 	 122538
20550 	 122555
20551 	 122570
20552 	 122583
20553 	 122593
20554 	 122601
20555 	 122607
20556 	 122610
20557 	 122611
20558 	 122628
20559 	 122643
20560 	 122656
20561 	 122666
20562 	 122674
20563 	 122680
20564 	 122683
20565 	 122684
20566 	 122683
20567 	 122698
20568 	 122711
20569 	 122721
20570 	 122729
20571 	 122735
20572 	 122738
20573 	 122739
20574 	 122738
20575 	 122735
20576 	 122766
20577 	 122794
20578 	 122821
20579 	 122845
20580 	 122866
20581 	 122886
20582 	 122903
20583 	 122918
20584 	 122931
20585 	 122959
20586 	 122985
20587 	 123009
20588 	 123031
20589 	 123051
20590 	 123068
20591 	 123083
20592 	 123095
20593 	 123106
20594 	 123132
20595 	 123156
20596 	 123178
20597 	 123197
20598 	 123214
20599 	 123229
20600 	 123242
20601 	 123252
20602 	 123260
20603 	 123284
20604 	 123306
20605 	 123325
20606 	 123343
20607 	 123357
20608 	 123370
20609 	 123380
20610 	 123388
20611 	 123394
20612 	 123416
20613 	 123435
20614 	 123452
20615 	 123467
20616 	 123480
20617 	 123490
20618 	 123498
20619 	 123504
20620 	 123507
20621 	 123527
20622 	 123544
20623 	 123559
20624 	 123571
20625 	 123582
20626 	 123590
20627 	 123595
20628 	 123599
20629 	 123600
20630 	 123617
20631 	 123632
20632 	 123645
20633 	 123655
20634 	 123663
20635 	 123669
20636 	 123672
20637 	 123673
20638 	 123672
20639 	 123687
20640 	 123700
20641 	 123710
20642 	 123718
20643 	 123724
20644 	 123727
20645 	 123728
20646 	 123727
20647 	 123724
20648 	 123736
20649 	 123746
20650 	 123755
20651 	 123760
20652 	 123764
20653 	 123765
20654 	 123764
20655 	 123760
20656 	 123755
20657 	 123783
20658 	 123809
20659 	 123833
20660 	 123855
20661 	 123875
20662 	 123892
20663 	 123907
20664 	 123919
20665 	 123930
20666 	 123956
20667 	 123980
20668 	 124002
20669 	 124021
20670 	 124038
20671 	 124053
20672 	 124066
20673 	 124076
20674 	 124084
20675 	 124108
20676 	 124130
20677 	 124149
20678 	 124167
20679 	 124181
20680 	 124194
20681 	 124204
20682 	 124212
20683 	 124218
20684 	 124240
20685 	 124259
20686 	 124276
20687 	 124291
20688 	 124304
20689 	 124314
20690 	 124322
20691 	 124328
20692 	 124331
20693 	 124351
20694 	 124368
20695 	 124383
20696 	 124395
20697 	 124406
20698 	 124414
20699 	 124419
20700 	 124423
20701 	 124424
20702 	 124441
20703 	 124456
20704 	 124469
20705 	 124479
20706 	 124487
20707 	 124493
20708 	 124496
20709 	 124497
20710 	 124496
20711 	 124511
20712 	 124524
20713 	 124534
20714 	 124542
20715 	 124548
20716 	 124551
20717 	 124552
20718 	 124551
20719 	 124548
20720 	 124560
20721 	 124570
20722 	 124579
20723 	 124584
20724 	 124588
20725 	 124589
20726 	 124588
20727 	 124584
20728 	 124579
20729 	 124589
20730 	 124597
20731 	 124603
20732 	 124606
20733 	 124607
20734 	 124606
20735 	 124603
20736 	 124597
20737 	 124589
20738 	 124615
20739 	 124639
20740 	 124661
20741 	 124680
20742 	 124698
20743 	 124712
20744 	 124725
20745 	 124735
20746 	 124743
20747 	 124767
20748 	 124789
20749 	 124809
20750 	 124826
20751 	 124841
20752 	 124853
20753 	 124863
20754 	 124871
20755 	 124877
20756 	 124899
20757 	 124918
20758 	 124936
20759 	 124950
20760 	 124963
20761 	 124973
20762 	 124981
20763 	 124987
20764 	 124991
20765 	 125010
20766 	 125027
20767 	 125042
20768 	 125055
20769 	 125065
20770 	 125073
20771 	 125079
20772 	 125082
20773 	 125083
20774 	 125100
20775 	 125115
20776 	 125128
20777 	 125138
20778 	 125146
20779 	 125152
20780 	 125155
20781 	 125156
20782 	 125155
20783 	 125170
20784 	 125183
20785 	 125193
20786 	 125201
20787 	 125207
20788 	 125210
20789 	 125211
20790 	 125210
20791 	 125207
20792 	 125219
20793 	 125230
20794 	 125238
20795 	 125243
20796 	 125247
20797 	 125248
20798 	 125247
20799 	 125243
20800 	 125238
20801 	 125248
20802 	 125256
20803 	 125262
20804 	 125265
20805 	 125266
20806 	 125265
20807 	 125262
20808 	 125256
20809 	 125248
20810 	 125256
20811 	 125262
20812 	 125265
20813 	 125266
20814 	 125265
20815 	 125262
20816 	 125256
20817 	 125248
20818 	 125238
20819 	 125262
20820 	 125283
20821 	 125303
20822 	 125320
20823 	 125335
20824 	 125348
20825 	 125358
20826 	 125366
20827 	 125372
20828 	 125393
20829 	 125413
20830 	 125430
20831 	 125445
20832 	 125457
20833 	 125468
20834 	 125476
20835 	 125481
20836 	 125485
20837 	 125504
20838 	 125522
20839 	 125536
20840 	 125549
20841 	 125559
20842 	 125567
20843 	 125573
20844 	 125576
20845 	 125578
20846 	 125595
20847 	 125610
20848 	 125622
20849 	 125633
20850 	 125641
20851 	 125646
20852 	 125650
20853 	 125651
20854 	 125650
20855 	 125665
20856 	 125677
20857 	 125687
20858 	 125695
20859 	 125701
20860 	 125705
20861 	 125706
20862 	 125705
20863 	 125701
20864 	 125714
20865 	 125724
20866 	 125732
20867 	 125738
20868 	 125741
20869 	 125742
20870 	 125741
20871 	 125738
20872 	 125732
20873 	 125742
20874 	 125750
20875 	 125756
20876 	 125760
20877 	 125761
20878 	 125760
20879 	 125756
20880 	 125750
20881 	 125742
20882 	 125750
20883 	 125756
20884 	 125760
20885 	 125761
20886 	 125760
20887 	 125756
20888 	 125750
20889 	 125742
20890 	 125732
20891 	 125738
20892 	 125741
20893 	 125742
20894 	 125741
20895 	 125738
20896 	 125732
20897 	 125724
20898 	 125714
20899 	 125701
20900 	 125723
20901 	 125742
20902 	 125760
20903 	 125774
20904 	 125787
20905 	 125797
20906 	 125805
20907 	 125811
20908 	 125815
20909 	 125834
20910 	 125851
20911 	 125866
20912 	 125879
20913 	 125889
20914 	 125897
20915 	 125903
20916 	 125906
20917 	 125907
20918 	 125924
20919 	 125939
20920 	 125952
20921 	 125962
20922 	 125970
20923 	 125976
20924 	 125979
20925 	 125980
20926 	 125979
20927 	 125994
20928 	 126007
20929 	 126017
20930 	 126025
20931 	 126031
20932 	 126034
20933 	 126035
20934 	 126034
20935 	 126031
20936 	 126043
20937 	 126054
20938 	 126062
20939 	 126067
20940 	 126071
20941 	 126072
20942 	 126071
20943 	 126067
20944 	 126062
20945 	 126072
20946 	 126080
20947 	 126086
20948 	 126089
20949 	 126090
20950 	 126089
20951 	 126086
20952 	 126080
20953 	 126072
20954 	 126080
20955 	 126086
20956 	 126089
20957 	 126090
20958 	 126089
20959 	 126086
20960 	 126080
20961 	 126072
20962 	 126062
20963 	 126067
20964 	 126071
20965 	 126072
20966 	 126071
20967 	 126067
20968 	 126062
20969 	 126054
20970 	 126043
20971 	 126031
20972 	 126034
20973 	 126035
20974 	 126034
20975 	 126031
20976 	 126025
20977 	 126017
20978 	 126007
20979 	 125994
20980 	 125979
20981 	 125999
20982 	 126016
20983 	 126031
20984 	 126043
20985 	 126054
20986 	 126062
20987 	 126067
20988 	 126071
20989 	 126072
20990 	 126089
20991 	 126104
20992 	 126117
20993 	 126127
20994 	 126135
20995 	 126141
20996 	 126144
20997 	 126145
20998 	 126144
20999 	 126159
21000 	 126172
21001 	 126182
21002 	 126190
21003 	 126196
21004 	 126199
21005 	 126200
21006 	 126199
21007 	 126196
21008 	 126208
21009 	 126218
21010 	 126227
21011 	 126232
21012 	 126236
21013 	 126237
21014 	 126236
21015 	 126232
21016 	 126227
21017 	 126237
21018 	 126245
21019 	 126251
21020 	 126254
21021 	 126255
21022 	 126254
21023 	 126251
21024 	 126245
21025 	 126237
21026 	 126245
21027 	 126251
21028 	 126254
21029 	 126255
21030 	 126254
21031 	 126251
21032 	 126245
21033 	 126237
21034 	 126227
21035 	 126232
21036 	 126236
21037 	 126237
21038 	 126236
21039 	 126232
21040 	 126227
21041 	 126218
21042 	 126208
21043 	 126196
21044 	 126199
21045 	 126200
21046 	 126199
21047 	 126196
21048 	 126190
21049 	 126182
21050 	 126172
21051 	 126159
21052 	 126144
21053 	 126145
21054 	 126144
21055 	 126141
21056 	 126135
21057 	 126127
21058 	 126117
21059 	 126104
21060 	 126089
21061 	 126072
21062 	 126089
21063 	 126104
21064 	 126117
21065 	 126127
21066 	 126135
21067 	 126141
21068 	 126144
21069 	 126145
21070 	 126144
21071 	 126159
21072 	 126172
21073 	 126182
21074 	 126190
21075 	 126196
21076 	 126199
21077 	 126200
21078 	 126199
21079 	 126196
21080 	 126208
21081 	 126218
21082 	 126227
21083 	 126232
21084 	 126236
21085 	 126237
21086 	 126236
21087 	 126232
21088 	 126227
21089 	 126237
21090 	 126245
21091 	 126251
21092 	 126254
21093 	 126255
21094 	 126254
21095 	 126251
21096 	 126245
21097 	 126237
21098 	 126245
21099 	 126251
21100 	 126254
21101 	 126255
21102 	 126254
21103 	 126251
21104 	 126245
21105 	 126237
21106 	 126227
21107 	 126232
21108 	 126236
21109 	 126237
21110 	 126236
21111 	 126232
21112 	 126227
21113 	 126218
21114 	 126208
21115 	 126196
21116 	 126199
21117 	 126200
21118 	 126199
21119 	 126196
21120 	 126190
21121 	 126182
21122 	 126172
21123 	 126159
21124 	 126144
21125 	 126145
21126 	 126144
21127 	 126141
21128 	 126135
21129 	 126127
21130 	 126117
21131 	 126104
21132 	 126089
21133 	 126072
21134 	 126071
21135 	 126067
21136 	 126062
21137 	 126054
21138 	 126043
21139 	 126031
21140 	 126016
21141 	 125999
21142 	 125979
21143 	 126012
21144 	 126043
21145 	 126072
21146 	 126098
21147 	 126122
21148 	 126144
21149 	 126164
21150 	 126181
21151 	 126196
21152 	 126227
21153 	 126255
21154 	 126281
21155 	 126305
21156 	 126327
21157 	 126347
21158 	 126364
21159 	 126379
21160 	 126391
21161 	 126420
21162 	 126446
21163 	 126470
21164 	 126492
21165 	 126511
21166 	 126529
21167 	 126544
21168 	 126556
21169 	 126566
21170 	 126593
21171 	 126617
21172 	 126639
21173 	 126658
21174 	 126675
21175 	 126690
21176 	 126703
21177 	 126713
21178 	 126721
21179 	 126745
21180 	 126767
21181 	 126786
21182 	 126803
21183 	 126818
21184 	 126831
21185 	 126841
21186 	 126849
21187 	 126855
21188 	 126877
21189 	 126896
21190 	 126913
21191 	 126928
21192 	 126941
21193 	 126951
21194 	 126959
21195 	 126965
21196 	 126968
21197 	 126988
21198 	 127005
21199 	 127020
21200 	 127032
21201 	 127042
21202 	 127051
21203 	 127056
21204 	 127060
21205 	 127061
21206 	 127078
21207 	 127093
21208 	 127105
21209 	 127116
21210 	 127124
21211 	 127129
21212 	 127133
21213 	 127134
21214 	 127133
21215 	 127148
21216 	 127160
21217 	 127171
21218 	 127179
21219 	 127184
21220 	 127188
21221 	 127189
21222 	 127188
21223 	 127184
21224 	 127215
21225 	 127244
21226 	 127270
21227 	 127294
21228 	 127316
21229 	 127335
21230 	 127353
21231 	 127368
21232 	 127380
21233 	 127409
21234 	 127435
21235 	 127459
21236 	 127481
21237 	 127500
21238 	 127517
21239 	 127532
21240 	 127545
21241 	 127555
21242 	 127582
21243 	 127606
21244 	 127627
21245 	 127647
21246 	 127664
21247 	 127679
21248 	 127691
21249 	 127702
21250 	 127710
21251 	 127734
21252 	 127755
21253 	 127775
21254 	 127792
21255 	 127807
21256 	 127820
21257 	 127830
21258 	 127838
21259 	 127844
21260 	 127865
21261 	 127885
21262 	 127902
21263 	 127917
21264 	 127929
21265 	 127940
21266 	 127948
21267 	 127953
21268 	 127957
21269 	 127976
21270 	 127994
21271 	 128008
21272 	 128021
21273 	 128031
21274 	 128039
21275 	 128045
21276 	 128048
21277 	 128050
21278 	 128067
21279 	 128082
21280 	 128094
21281 	 128105
21282 	 128113
21283 	 128118
21284 	 128122
21285 	 128123
21286 	 128122
21287 	 128137
21288 	 128149
21289 	 128159
21290 	 128167
21291 	 128173
21292 	 128177
21293 	 128178
21294 	 128177
21295 	 128173
21296 	 128186
21297 	 128196
21298 	 128204
21299 	 128210
21300 	 128213
21301 	 128214
21302 	 128213
21303 	 128210
21304 	 128204
21305 	 128233
21306 	 128259
21307 	 128283
21308 	 128305
21309 	 128324
21310 	 128341
21311 	 128356
21312 	 128369
21313 	 128379
21314 	 128406
21315 	 128430
21316 	 128451
21317 	 128471
21318 	 128488
21319 	 128503
21320 	 128515
21321 	 128526
21322 	 128534
21323 	 128558
21324 	 128579
21325 	 128599
21326 	 128616
21327 	 128631
21328 	 128644
21329 	 128654
21330 	 128662
21331 	 128668
21332 	 128689
21333 	 128709
21334 	 128726
21335 	 128741
21336 	 128753
21337 	 128764
21338 	 128772
21339 	 128777
21340 	 128781
21341 	 128800
21342 	 128818
21343 	 128832
21344 	 128845
21345 	 128855
21346 	 128863
21347 	 128869
21348 	 128872
21349 	 128874
21350 	 128891
21351 	 128906
21352 	 128918
21353 	 128929
21354 	 128937
21355 	 128942
21356 	 128946
21357 	 128947
21358 	 128946
21359 	 128961
21360 	 128973
21361 	 128983
21362 	 128991
21363 	 128997
21364 	 129001
21365 	 129002
21366 	 129001
21367 	 128997
21368 	 129010
21369 	 129020
21370 	 129028
21371 	 129034
21372 	 129037
21373 	 129038
21374 	 129037
21375 	 129034
21376 	 129028
21377 	 129038
21378 	 129046
21379 	 129052
21380 	 129056
21381 	 129057
21382 	 129056
21383 	 129052
21384 	 129046
21385 	 129038
21386 	 129065
21387 	 129089
21388 	 129111
21389 	 129130
21390 	 129147
21391 	 129162
21392 	 129175
21393 	 129185
21394 	 129193
21395 	 129217
21396 	 129239
21397 	 129258
21398 	 129275
21399 	 129290
21400 	 129303
21401 	 129313
21402 	 129321
21403 	 129327
21404 	 129349
21405 	 129368
21406 	 129385
21407 	 129400
21408 	 129413
21409 	 129423
21410 	 129431
21411 	 129437
21412 	 129440
21413 	 129460
21414 	 129477
21415 	 129492
21416 	 129504
21417 	 129514
21418 	 129523
21419 	 129528
21420 	 129532
21421 	 129533
21422 	 129550
21423 	 129565
21424 	 129577
21425 	 129588
21426 	 129596
21427 	 129601
21428 	 129605
21429 	 129606
21430 	 129605
21431 	 129620
21432 	 129632
21433 	 129643
21434 	 129651
21435 	 129656
21436 	 129660
21437 	 129661
21438 	 129660
21439 	 129656
21440 	 129669
21441 	 129679
21442 	 129687
21443 	 129693
21444 	 129696
21445 	 129698
21446 	 129696
21447 	 129693
21448 	 129687
21449 	 129698
21450 	 129706
21451 	 129711
21452 	 129715
21453 	 129716
21454 	 129715
21455 	 129711
21456 	 129706
21457 	 129698
21458 	 129706
21459 	 129711
21460 	 129715
21461 	 129716
21462 	 129715
21463 	 129711
21464 	 129706
21465 	 129698
21466 	 129687
21467 	 129711
21468 	 129733
21469 	 129753
21470 	 129770
21471 	 129785
21472 	 129797
21473 	 129807
21474 	 129815
21475 	 129821
21476 	 129843
21477 	 129862
21478 	 129880
21479 	 129894
21480 	 129907
21481 	 129917
21482 	 129925
21483 	 129931
21484 	 129935
21485 	 129954
21486 	 129971
21487 	 129986
21488 	 129999
21489 	 130009
21490 	 130017
21491 	 130023
21492 	 130026
21493 	 130027
21494 	 130044
21495 	 130059
21496 	 130072
21497 	 130082
21498 	 130090
21499 	 130096
21500 	 130099
21501 	 130100
21502 	 130099
21503 	 130114
21504 	 130127
21505 	 130137
21506 	 130145
21507 	 130151
21508 	 130154
21509 	 130155
21510 	 130154
21511 	 130151
21512 	 130163
21513 	 130174
21514 	 130182
21515 	 130187
21516 	 130191
21517 	 130192
21518 	 130191
21519 	 130187
21520 	 130182
21521 	 130192
21522 	 130200
21523 	 130206
21524 	 130209
21525 	 130210
21526 	 130209
21527 	 130206
21528 	 130200
21529 	 130192
21530 	 130200
21531 	 130206
21532 	 130209
21533 	 130210
21534 	 130209
21535 	 130206
21536 	 130200
21537 	 130192
21538 	 130182
21539 	 130187
21540 	 130191
21541 	 130192
21542 	 130191
21543 	 130187
21544 	 130182
21545 	 130174
21546 	 130163
21547 	 130151
21548 	 130173
21549 	 130192
21550 	 130209
21551 	 130224
21552 	 130237
21553 	 130247
21554 	 130255
21555 	 130261
21556 	 130264
21557 	 130284
21558 	 130301
21559 	 130316
21560 	 130328
21561 	 130338
21562 	 130347
21563 	 130352
21564 	 130356
21565 	 130357
21566 	 130374
21567 	 130389
21568 	 130401
21569 	 130412
21570 	 130420
21571 	 130425
21572 	 130429
21573 	 130430
21574 	 130429
21575 	 130444
21576 	 130456
21577 	 130467
21578 	 130475
21579 	 130480
21580 	 130484
21581 	 130485
21582 	 130484
21583 	 130480
21584 	 130493
21585 	 130503
21586 	 130511
21587 	 130517
21588 	 130520
21589 	 130522
21590 	 130520
21591 	 130517
21592 	 130511
21593 	 130522
21594 	 130530
21595 	 130535
21596 	 130539
21597 	 130540
21598 	 130539
21599 	 130535
21600 	 130530
21601 	 130522
21602 	 130530
21603 	 130535
21604 	 130539
21605 	 130540
21606 	 130539
21607 	 130535
21608 	 130530
21609 	 130522
21610 	 130511
21611 	 130517
21612 	 130520
21613 	 130522
21614 	 130520
21615 	 130517
21616 	 130511
21617 	 130503
21618 	 130493
21619 	 130480
21620 	 130484
21621 	 130485
21622 	 130484
21623 	 130480
21624 	 130475
21625 	 130467
21626 	 130456
21627 	 130444
21628 	 130429
21629 	 130448
21630 	 130466
21631 	 130480
21632 	 130493
21633 	 130503
21634 	 130511
21635 	 130517
21636 	 130520
21637 	 130522
21638 	 130539
21639 	 130554
21640 	 130566
21641 	 130577
21642 	 130585
21643 	 130590
21644 	 130594
21645 	 130595
21646 	 130594
21647 	 130609
21648 	 130621
21649 	 130631
21650 	 130639
21651 	 130645
21652 	 130649
21653 	 130650
21654 	 130649
21655 	 130645
21656 	 130658
21657 	 130668
21658 	 130676
21659 	 130682
21660 	 130685
21661 	 130686
21662 	 130685
21663 	 130682
21664 	 130676
21665 	 130686
21666 	 130694
21667 	 130700
21668 	 130704
21669 	 130705
21670 	 130704
21671 	 130700
21672 	 130694
21673 	 130686
21674 	 130694
21675 	 130700
21676 	 130704
21677 	 130705
21678 	 130704
21679 	 130700
21680 	 130694
21681 	 130686
21682 	 130676
21683 	 130682
21684 	 130685
21685 	 130686
21686 	 130685
21687 	 130682
21688 	 130676
21689 	 130668
21690 	 130658
21691 	 130645
21692 	 130649
21693 	 130650
21694 	 130649
21695 	 130645
21696 	 130639
21697 	 130631
21698 	 130621
21699 	 130609
21700 	 130594
21701 	 130595
21702 	 130594
21703 	 130590
21704 	 130585
21705 	 130577
21706 	 130566
21707 	 130554
21708 	 130539
21709 	 130522
21710 	 130539
21711 	 130554
21712 	 130566
21713 	 130577
21714 	 130585
21715 	 130590
21716 	 130594
21717 	 130595
21718 	 130594
21719 	 130609
21720 	 130621
21721 	 130631
21722 	 130639
21723 	 130645
21724 	 130649
21725 	 130650
21726 	 130649
21727 	 130645
21728 	 130658
21729 	 130668
21730 	 130676
21731 	 130682
21732 	 130685
21733 	 130686
21734 	 130685
21735 	 130682
21736 	 130676
21737 	 130686
21738 	 130694
21739 	 130700
21740 	 130704
21741 	 130705
21742 	 130704
21743 	 130700
21744 	 130694
21745 	 130686
21746 	 130694
21747 	 130700
21748 	 130704
21749 	 130705
21750 	 130704
21751 	 130700
21752 	 130694
21753 	 130686
21754 	 130676
21755 	 130682
21756 	 130685
21757 	 130686
21758 	 130685
21759 	 130682
21760 	 130676
21761 	 130668
21762 	 130658
21763 	 130645
21764 	 130649
21765 	 130650
21766 	 130649
21767 	 130645
21768 	 130639
21769 	 130631
21770 	 130621
21771 	 130609
21772 	 130594
21773 	 130595
21774 	 130594
21775 	 130590
21776 	 130585
21777 	 130577
21778 	 130566
21779 	 130554
21780 	 130539
21781 	 130522
21782 	 130520
21783 	 130517
21784 	 130511
21785 	 130503
21786 	 130493
21787 	 130480
21788 	 130466
21789 	 130448
21790 	 130429
21791 	 130444
21792 	 130456
21793 	 130467
21794 	 130475
21795 	 130480
21796 	 130484
21797 	 130485
21798 	 130484
21799 	 130480
21800 	 130493
21801 	 130503
21802 	 130511
21803 	 130517
21804 	 130520
21805 	 130522
21806 	 130520
21807 	 130517
21808 	 130511
21809 	 130522
21810 	 130530
21811 	 130535
21812 	 130539
21813 	 130540
21814 	 130539
21815 	 130535
21816 	 130530
21817 	 130522
21818 	 130530
21819 	 130535
21820 	 130539
21821 	 130540
21822 	 130539
21823 	 130535
21824 	 130530
21825 	 130522
21826 	 130511
21827 	 130517
21828 	 130520
21829 	 130522
21830 	 130520
21831 	 130517
21832 	 130511
21833 	 130503
21834 	 130493
21835 	 130480
21836 	 130484
21837 	 130485
21838 	 130484
21839 	 130480
21840 	 130475
21841 	 130467
21842 	 130456
21843 	 130444
21844 	 130429
21845 	 130430
21846 	 130429
21847 	 130425
21848 	 130420
21849 	 130412
21850 	 130401
21851 	 130389
21852 	 130374
21853 	 130357
21854 	 130356
21855 	 130352
21856 	 130347
21857 	 130338
21858 	 130328
21859 	 130316
21860 	 130301
21861 	 130284
21862 	 130264
21863 	 130261
21864 	 130255
21865 	 130247
21866 	 130237
21867 	 130224
21868 	 130209
21869 	 130192
21870 	 130173
21871 	 130151
21872 	 130182
21873 	 130210
21874 	 130237
21875 	 130261
21876 	 130282
21877 	 130302
21878 	 130319
21879 	 130334
21880 	 130347
21881 	 130375
21882 	 130401
21883 	 130425
21884 	 130447
21885 	 130467
21886 	 130484
21887 	 130499
21888 	 130511
21889 	 130522
21890 	 130548
21891 	 130572
21892 	 130594
21893 	 130613
21894 	 130630
21895 	 130645
21896 	 130658
21897 	 130668
21898 	 130676
21899 	 130700
21900 	 130722
21901 	 130741
21902 	 130759
21903 	 130773
21904 	 130786
21905 	 130796
21906 	 130804
21907 	 130810
21908 	 130832
21909 	 130851
21910 	 130868
21911 	 130883
21912 	 130896
21913 	 130906
21914 	 130914
21915 	 130920
21916 	 130923
21917 	 130943
21918 	 130960
21919 	 130975
21920 	 130987
21921 	 130998
21922 	 131006
21923 	 131011
21924 	 131015
21925 	 131016
21926 	 131033
21927 	 131048
21928 	 131061
21929 	 131071
21930 	 131079
21931 	 131085
21932 	 131088
21933 	 131089
21934 	 131088
21935 	 131103
21936 	 131116
21937 	 131126
21938 	 131134
21939 	 131140
21940 	 131143
21941 	 131144
21942 	 131143
21943 	 131140
21944 	 131152
21945 	 131162
21946 	 131171
21947 	 131176
21948 	 131180
21949 	 131181
21950 	 131180
21951 	 131176
21952 	 131171
21953 	 131199
21954 	 131225
21955 	 131249
21956 	 131271
21957 	 131291
21958 	 131308
21959 	 131323
21960 	 131335
21961 	 131346
21962 	 131372
21963 	 131396
21964 	 131418
21965 	 131437
21966 	 131454
21967 	 131469
21968 	 131482
21969 	 131492
21970 	 131500
21971 	 131524
21972 	 131546
21973 	 131565
21974 	 131583
21975 	 131597
21976 	 131610
21977 	 131620
21978 	 131628
21979 	 131634
21980 	 131656
21981 	 131675
21982 	 131692
21983 	 131707
21984 	 131720
21985 	 131730
21986 	 131738
21987 	 131744
21988 	 131747
21989 	 131767
21990 	 131784
21991 	 131799
21992 	 131811
21993 	 131822
21994 	 131830
21995 	 131835
21996 	 131839
21997 	 131840
21998 	 131857
21999 	 131872
22000 	 131885
22001 	 131895
22002 	 131903
22003 	 131909
22004 	 131912
22005 	 131913
22006 	 131912
22007 	 131927
22008 	 131940
22009 	 131950
22010 	 131958
22011 	 131964
22012 	 131967
22013 	 131968
22014 	 131967
22015 	 131964
22016 	 131976
22017 	 131986
22018 	 131995
22019 	 132000
22020 	 132004
22021 	 132005
22022 	 132004
22023 	 132000
22024 	 131995
22025 	 132005
22026 	 132013
22027 	 132019
22028 	 132022
22029 	 132023
22030 	 132022
22031 	 132019
22032 	 132013
22033 	 132005
22034 	 132031
22035 	 132055
22036 	 132077
22037 	 132096
22038 	 132114
22039 	 132128
22040 	 132141
22041 	 132151
22042 	 132159
22043 	 132183
22044 	 132205
22045 	 132225
22046 	 132242
22047 	 132257
22048 	 132269
22049 	 132279
22050 	 132287
22051 	 132293
22052 	 132315
22053 	 132334
22054 	 132352
22055 	 132366
22056 	 132379
22057 	 132389
22058 	 132397
22059 	 132403
22060 	 132407
22061 	 132426
22062 	 132443
22063 	 132458
22064 	 132471
22065 	 132481
22066 	 132489
22067 	 132495
22068 	 132498
22069 	 132499
22070 	 132516
22071 	 132531
22072 	 132544
22073 	 132554
22074 	 132562
22075 	 132568
22076 	 132571
22077 	 132572
22078 	 132571
22079 	 132586
22080 	 132599
22081 	 132609
22082 	 132617
22083 	 132623
22084 	 132626
22085 	 132627
22086 	 132626
22087 	 132623
22088 	 132635
22089 	 132646
22090 	 132654
22091 	 132659
22092 	 132663
22093 	 132664
22094 	 132663
22095 	 132659
22096 	 132654
22097 	 132664
22098 	 132672
22099 	 132678
22100 	 132681
22101 	 132682
22102 	 132681
22103 	 132678
22104 	 132672
22105 	 132664
22106 	 132672
22107 	 132678
22108 	 132681
22109 	 132682
22110 	 132681
22111 	 132678
22112 	 132672
22113 	 132664
22114 	 132654
22115 	 132678
22116 	 132699
22117 	 132719
22118 	 132736
22119 	 132751
22120 	 132764
22121 	 132774
22122 	 132782
22123 	 132788
22124 	 132809
22125 	 132829
22126 	 132846
22127 	 132861
22128 	 132873
22129 	 132884
22130 	 132892
22131 	 132897
22132 	 132901
22133 	 132920
22134 	 132938
22135 	 132952
22136 	 132965
22137 	 132975
22138 	 132983
22139 	 132989
22140 	 132992
22141 	 132994
22142 	 133011
22143 	 133026
22144 	 133038
22145 	 133049
22146 	 133057
22147 	 133062
22148 	 133066
22149 	 133067
22150 	 133066
22151 	 133081
22152 	 133093
22153 	 133103
22154 	 133111
22155 	 133117
22156 	 133121
22157 	 133122
22158 	 133121
22159 	 133117
22160 	 133130
22161 	 133140
22162 	 133148
22163 	 133154
22164 	 133157
22165 	 133158
22166 	 133157
22167 	 133154
22168 	 133148
22169 	 133158
22170 	 133166
22171 	 133172
22172 	 133176
22173 	 133177
22174 	 133176
22175 	 133172
22176 	 133166
22177 	 133158
22178 	 133166
22179 	 133172
22180 	 133176
22181 	 133177
22182 	 133176
22183 	 133172
22184 	 133166
22185 	 133158
22186 	 133148
22187 	 133154
22188 	 133157
22189 	 133158
22190 	 133157
22191 	 133154
22192 	 133148
22193 	 133140
22194 	 133130
22195 	 133117
22196 	 133139
22197 	 133158
22198 	 133176
22199 	 133190
22200 	 133203
22201 	 133213
22202 	 133221
22203 	 133227
22204 	 133231
22205 	 133250
22206 	 133267
22207 	 133282
22208 	 133295
22209 	 133305
22210 	 133313
22211 	 133319
22212 	 133322
22213 	 133323
22214 	 133340
22215 	 133355
22216 	 133368
22217 	 133378
22218 	 133386
22219 	 133392
22220 	 133395
22221 	 133396
22222 	 133395
22223 	 133410
22224 	 133423
22225 	 133433
22226 	 133441
22227 	 133447
22228 	 133450
22229 	 133451
22230 	 133450
22231 	 133447
22232 	 133459
22233 	 133470
22234 	 133478
22235 	 133483
22236 	 133487
22237 	 133488
22238 	 133487
22239 	 133483
22240 	 133478
22241 	 133488
22242 	 133496
22243 	 133502
22244 	 133505
22245 	 133506
22246 	 133505
22247 	 133502
22248 	 133496
22249 	 133488
22250 	 133496
22251 	 133502
22252 	 133505
22253 	 133506
22254 	 133505
22255 	 133502
22256 	 133496
22257 	 133488
22258 	 133478
22259 	 133483
22260 	 133487
22261 	 133488
22262 	 133487
22263 	 133483
22264 	 133478
22265 	 133470
22266 	 133459
22267 	 133447
22268 	 133450
22269 	 133451
22270 	 133450
22271 	 133447
22272 	 133441
22273 	 133433
22274 	 133423
22275 	 133410
22276 	 133395
22277 	 133415
22278 	 133432
22279 	 133447
22280 	 133459
22281 	 133470
22282 	 133478
22283 	 133483
22284 	 133487
22285 	 133488
22286 	 133505
22287 	 133520
22288 	 133533
22289 	 133543
22290 	 133551
22291 	 133557
22292 	 133560
22293 	 133561
22294 	 133560
22295 	 133575
22296 	 133588
22297 	 133598
22298 	 133606
22299 	 133612
22300 	 133615
22301 	 133616
22302 	 133615
22303 	 133612
22304 	 133624
22305 	 133634
22306 	 133643
22307 	 133648
22308 	 133652
22309 	 133653
22310 	 133652
22311 	 133648
22312 	 133643
22313 	 133653
22314 	 133661
22315 	 133667
22316 	 133670
22317 	 133671
22318 	 133670
22319 	 133667
22320 	 133661
22321 	 133653
22322 	 133661
22323 	 133667
22324 	 133670
22325 	 133671
22326 	 133670
22327 	 133667
22328 	 133661
22329 	 133653
22330 	 133643
22331 	 133648
22332 	 133652
22333 	 133653
22334 	 133652
22335 	 133648
22336 	 133643
22337 	 133634
22338 	 133624
22339 	 133612
22340 	 133615
22341 	 133616
22342 	 133615
22343 	 133612
22344 	 133606
22345 	 133598
22346 	 133588
22347 	 133575
22348 	 133560
22349 	 133561
22350 	 133560
22351 	 133557
22352 	 133551
22353 	 133543
22354 	 133533
22355 	 133520
22356 	 133505
22357 	 133488
22358 	 133505
22359 	 133520
22360 	 133533
22361 	 133543
22362 	 133551
22363 	 133557
22364 	 133560
22365 	 133561
22366 	 133560
22367 	 133575
22368 	 133588
22369 	 133598
22370 	 133606
22371 	 133612
22372 	 133615
22373 	 133616
22374 	 133615
22375 	 133612
22376 	 133624
22377 	 133634
22378 	 133643
22379 	 133648
22380 	 133652
22381 	 133653
22382 	 133652
22383 	 133648
22384 	 133643
22385 	 133653
22386 	 133661
22387 	 133667
22388 	 133670
22389 	 133671
22390 	 133670
22391 	 133667
22392 	 133661
22393 	 133653
22394 	 133661
22395 	 133667
22396 	 133670
22397 	 133671
22398 	 133670
22399 	 133667
22400 	 133661
22401 	 133653
22402 	 133643
22403 	 133648
22404 	 133652
22405 	 133653
22406 	 133652
22407 	 133648
22408 	 133643
22409 	 133634
22410 	 133624
22411 	 133612
22412 	 133615
22413 	 133616
22414 	 133615
22415 	 133612
22416 	 133606
22417 	 133598
22418 	 133588
22419 	 133575
22420 	 133560
22421 	 133561
22422 	 133560
22423 	 133557
22424 	 133551
22425 	 133543
22426 	 133533
22427 	 133520
22428 	 133505
22429 	 133488
22430 	 133487
22431 	 133483
22432 	 133478
22433 	 133470
22434 	 133459
22435 	 133447
22436 	 133432
22437 	 133415
22438 	 133395
22439 	 133410
22440 	 133423
22441 	 133433
22442 	 133441
22443 	 133447
22444 	 133450
22445 	 133451
22446 	 133450
22447 	 133447
22448 	 133459
22449 	 133470
22450 	 133478
22451 	 133483
22452 	 133487
22453 	 133488
22454 	 133487
22455 	 133483
22456 	 133478
22457 	 133488
22458 	 133496
22459 	 133502
22460 	 133505
22461 	 133506
22462 	 133505
22463 	 133502
22464 	 133496
22465 	 133488
22466 	 133496
22467 	 133502
22468 	 133505
22469 	 133506
22470 	 133505
22471 	 133502
22472 	 133496
22473 	 133488
22474 	 133478
22475 	 133483
22476 	 133487
22477 	 133488
22478 	 133487
22479 	 133483
22480 	 133478
22481 	 133470
22482 	 133459
22483 	 133447
22484 	 133450
22485 	 133451
22486 	 133450
22487 	 133447
22488 	 133441
22489 	 133433
22490 	 133423
22491 	 133410
22492 	 133395
22493 	 133396
22494 	 133395
22495 	 133392
22496 	 133386
22497 	 133378
22498 	 133368
22499 	 133355
22500 	 133340
22501 	 133323
22502 	 133322
22503 	 133319
22504 	 133313
22505 	 133305
22506 	 133295
22507 	 133282
22508 	 133267
22509 	 133250
22510 	 133231
22511 	 133227
22512 	 133221
22513 	 133213
22514 	 133203
22515 	 133190
22516 	 133176
22517 	 133158
22518 	 133139
22519 	 133117
22520 	 133130
22521 	 133140
22522 	 133148
22523 	 133154
22524 	 133157
22525 	 133158
22526 	 133157
22527 	 133154
22528 	 133148
22529 	 133158
22530 	 133166
22531 	 133172
22532 	 133176
22533 	 133177
22534 	 133176
22535 	 133172
22536 	 133166
22537 	 133158
22538 	 133166
22539 	 133172
22540 	 133176
22541 	 133177
22542 	 133176
22543 	 133172
22544 	 133166
22545 	 133158
22546 	 133148
22547 	 133154
22548 	 133157
22549 	 133158
22550 	 133157
22551 	 133154
22552 	 133148
22553 	 133140
22554 	 133130
22555 	 133117
22556 	 133121
22557 	 133122
22558 	 133121
22559 	 133117
22560 	 133111
22561 	 133103
22562 	 133093
22563 	 133081
22564 	 133066
22565 	 133067
22566 	 133066
22567 	 133062
22568 	 133057
22569 	 133049
22570 	 133038
22571 	 133026
22572 	 133011
22573 	 132994
22574 	 132992
22575 	 132989
22576 	 132983
22577 	 132975
22578 	 132965
22579 	 132952
22580 	 132938
22581 	 132920
22582 	 132901
22583 	 132897
22584 	 132892
22585 	 132884
22586 	 132873
22587 	 132861
22588 	 132846
22589 	 132829
22590 	 132809
22591 	 132788
22592 	 132782
22593 	 132774
22594 	 132764
22595 	 132751
22596 	 132736
22597 	 132719
22598 	 132699
22599 	 132678
22600 	 132654
22601 	 132682
22602 	 132709
22603 	 132733
22604 	 132754
22605 	 132774
22606 	 132791
22607 	 132806
22608 	 132819
22609 	 132829
22610 	 132855
22611 	 132879
22612 	 132901
22613 	 132920
22614 	 132938
22615 	 132952
22616 	 132965
22617 	 132975
22618 	 132983
22619 	 133007
22620 	 133029
22621 	 133049
22622 	 133066
22623 	 133081
22624 	 133093
22625 	 133103
22626 	 133111
22627 	 133117
22628 	 133139
22629 	 133158
22630 	 133176
22631 	 133190
22632 	 133203
22633 	 133213
22634 	 133221
22635 	 133227
22636 	 133231
22637 	 133250
22638 	 133267
22639 	 133282
22640 	 133295
22641 	 133305
22642 	 133313
22643 	 133319
22644 	 133322
22645 	 133323
22646 	 133340
22647 	 133355
22648 	 133368
22649 	 133378
22650 	 133386
22651 	 133392
22652 	 133395
22653 	 133396
22654 	 133395
22655 	 133410
22656 	 133423
22657 	 133433
22658 	 133441
22659 	 133447
22660 	 133450
22661 	 133451
22662 	 133450
22663 	 133447
22664 	 133459
22665 	 133470
22666 	 133478
22667 	 133483
22668 	 133487
22669 	 133488
22670 	 133487
22671 	 133483
22672 	 133478
22673 	 133488
22674 	 133496
22675 	 133502
22676 	 133505
22677 	 133506
22678 	 133505
22679 	 133502
22680 	 133496
22681 	 133488
22682 	 133514
22683 	 133538
22684 	 133560
22685 	 133580
22686 	 133597
22687 	 133612
22688 	 133624
22689 	 133634
22690 	 133643
22691 	 133667
22692 	 133688
22693 	 133708
22694 	 133725
22695 	 133740
22696 	 133752
22697 	 133763
22698 	 133771
22699 	 133776
22700 	 133798
22701 	 133818
22702 	 133835
22703 	 133850
22704 	 133862
22705 	 133873
22706 	 133881
22707 	 133886
22708 	 133890
22709 	 133909
22710 	 133926
22711 	 133941
22712 	 133954
22713 	 133964
22714 	 133972
22715 	 133978
22716 	 133981
22717 	 133982
22718 	 134000
22719 	 134014
22720 	 134027
22721 	 134037
22722 	 134045
22723 	 134051
22724 	 134055
22725 	 134056
22726 	 134055
22727 	 134069
22728 	 134082
22729 	 134092
22730 	 134100
22731 	 134106
22732 	 134109
22733 	 134111
22734 	 134109
22735 	 134106
22736 	 134119
22737 	 134129
22738 	 134137
22739 	 134143
22740 	 134146
22741 	 134147
22742 	 134146
22743 	 134143
22744 	 134137
22745 	 134147
22746 	 134155
22747 	 134161
22748 	 134164
22749 	 134166
22750 	 134164
22751 	 134161
22752 	 134155
22753 	 134147
22754 	 134155
22755 	 134161
22756 	 134164
22757 	 134166
22758 	 134164
22759 	 134161
22760 	 134155
22761 	 134147
22762 	 134137
22763 	 134161
22764 	 134183
22765 	 134202
22766 	 134219
22767 	 134234
22768 	 134247
22769 	 134257
22770 	 134265
22771 	 134271
22772 	 134293
22773 	 134312
22774 	 134329
22775 	 134344
22776 	 134357
22777 	 134367
22778 	 134375
22779 	 134381
22780 	 134384
22781 	 134404
22782 	 134421
22783 	 134436
22784 	 134448
22785 	 134458
22786 	 134467
22787 	 134472
22788 	 134476
22789 	 134477
22790 	 134494
22791 	 134509
22792 	 134521
22793 	 134532
22794 	 134540
22795 	 134545
22796 	 134549
22797 	 134550
22798 	 134549
22799 	 134564
22800 	 134576
22801 	 134587
22802 	 134595
22803 	 134600
22804 	 134604
22805 	 134605
22806 	 134604
22807 	 134600
22808 	 134613
22809 	 134623
22810 	 134631
22811 	 134637
22812 	 134640
22813 	 134642
22814 	 134640
22815 	 134637
22816 	 134631
22817 	 134642
22818 	 134650
22819 	 134655
22820 	 134659
22821 	 134660
22822 	 134659
22823 	 134655
22824 	 134650
22825 	 134642
22826 	 134650
22827 	 134655
22828 	 134659
22829 	 134660
22830 	 134659
22831 	 134655
22832 	 134650
22833 	 134642
22834 	 134631
22835 	 134637
22836 	 134640
22837 	 134642
22838 	 134640
22839 	 134637
22840 	 134631
22841 	 134623
22842 	 134613
22843 	 134600
22844 	 134622
22845 	 134642
22846 	 134659
22847 	 134674
22848 	 134686
22849 	 134697
22850 	 134705
22851 	 134710
22852 	 134714
22853 	 134733
22854 	 134750
22855 	 134765
22856 	 134778
22857 	 134788
22858 	 134796
22859 	 134802
22860 	 134805
22861 	 134806
22862 	 134824
22863 	 134838
22864 	 134851
22865 	 134861
22866 	 134869
22867 	 134875
22868 	 134879
22869 	 134880
22870 	 134879
22871 	 134893
22872 	 134906
22873 	 134916
22874 	 134924
22875 	 134930
22876 	 134933
22877 	 134935
22878 	 134933
22879 	 134930
22880 	 134943
22881 	 134953
22882 	 134961
22883 	 134967
22884 	 134970
22885 	 134971
22886 	 134970
22887 	 134967
22888 	 134961
22889 	 134971
22890 	 134979
22891 	 134985
22892 	 134988
22893 	 134990
22894 	 134988
22895 	 134985
22896 	 134979
22897 	 134971
22898 	 134979
22899 	 134985
22900 	 134988
22901 	 134990
22902 	 134988
22903 	 134985
22904 	 134979
22905 	 134971
22906 	 134961
22907 	 134967
22908 	 134970
22909 	 134971
22910 	 134970
22911 	 134967
22912 	 134961
22913 	 134953
22914 	 134943
22915 	 134930
22916 	 134933
22917 	 134935
22918 	 134933
22919 	 134930
22920 	 134924
22921 	 134916
22922 	 134906
22923 	 134893
22924 	 134879
22925 	 134898
22926 	 134915
22927 	 134930
22928 	 134943
22929 	 134953
22930 	 134961
22931 	 134967
22932 	 134970
22933 	 134971
22934 	 134988
22935 	 135003
22936 	 135016
22937 	 135026
22938 	 135034
22939 	 135040
22940 	 135043
22941 	 135044
22942 	 135043
22943 	 135058
22944 	 135071
22945 	 135081
22946 	 135089
22947 	 135095
22948 	 135098
22949 	 135099
22950 	 135098
22951 	 135095
22952 	 135107
22953 	 135118
22954 	 135126
22955 	 135131
22956 	 135135
22957 	 135136
22958 	 135135
22959 	 135131
22960 	 135126
22961 	 135136
22962 	 135144
22963 	 135150
22964 	 135153
22965 	 135154
22966 	 135153
22967 	 135150
22968 	 135144
22969 	 135136
22970 	 135144
22971 	 135150
22972 	 135153
22973 	 135154
22974 	 135153
22975 	 135150
22976 	 135144
22977 	 135136
22978 	 135126
22979 	 135131
22980 	 135135
22981 	 135136
22982 	 135135
22983 	 135131
22984 	 135126
22985 	 135118
22986 	 135107
22987 	 135095
22988 	 135098
22989 	 135099
22990 	 135098
22991 	 135095
22992 	 135089
22993 	 135081
22994 	 135071
22995 	 135058
22996 	 135043
22997 	 135044
22998 	 135043
22999 	 135040
23000 	 135034
23001 	 135026
23002 	 135016
23003 	 135003
23004 	 134988
23005 	 134971
23006 	 134988
23007 	 135003
23008 	 135016
23009 	 135026
23010 	 135034
23011 	 135040
23012 	 135043
23013 	 135044
23014 	 135043
23015 	 135058
23016 	 135071
23017 	 135081
23018 	 135089
23019 	 135095
23020 	 135098
23021 	 135099
23022 	 135098
23023 	 135095
23024 	 135107
23025 	 135118
23026 	 135126
23027 	 135131
23028 	 135135
23029 	 135136
23030 	 135135
23031 	 135131
23032 	 135126
23033 	 135136
23034 	 135144
23035 	 135150
23036 	 135153
23037 	 135154
23038 	 135153
23039 	 135150
23040 	 135144
23041 	 135136
23042 	 135144
23043 	 135150
23044 	 135153
23045 	 135154
23046 	 135153
23047 	 135150
23048 	 135144
23049 	 135136
23050 	 135126
23051 	 135131
23052 	 135135
23053 	 135136
23054 	 135135
23055 	 135131
23056 	 135126
23057 	 135118
23058 	 135107
23059 	 135095
23060 	 135098
23061 	 135099
23062 	 135098
23063 	 135095
23064 	 135089
23065 	 135081
23066 	 135071
23067 	 135058
23068 	 135043
23069 	 135044
23070 	 135043
23071 	 135040
23072 	 135034
23073 	 135026
23074 	 135016
23075 	 135003
23076 	 134988
23077 	 134971
23078 	 134970
23079 	 134967
23080 	 134961
23081 	 134953
23082 	 134943
23083 	 134930
23084 	 134915
23085 	 134898
23086 	 134879
23087 	 134893
23088 	 134906
23089 	 134916
23090 	 134924
23091 	 134930
23092 	 134933
23093 	 134935
23094 	 134933
23095 	 134930
23096 	 134943
23097 	 134953
23098 	 134961
23099 	 134967
23100 	 134970
23101 	 134971
23102 	 134970
23103 	 134967
23104 	 134961
23105 	 134971
23106 	 134979
23107 	 134985
23108 	 134988
23109 	 134990
23110 	 134988
23111 	 134985
23112 	 134979
23113 	 134971
23114 	 134979
23115 	 134985
23116 	 134988
23117 	 134990
23118 	 134988
23119 	 134985
23120 	 134979
23121 	 134971
23122 	 134961
23123 	 134967
23124 	 134970
23125 	 134971
23126 	 134970
23127 	 134967
23128 	 134961
23129 	 134953
23130 	 134943
23131 	 134930
23132 	 134933
23133 	 134935
23134 	 134933
23135 	 134930
23136 	 134924
23137 	 134916
23138 	 134906
23139 	 134893
23140 	 134879
23141 	 134880
23142 	 134879
23143 	 134875
23144 	 134869
23145 	 134861
23146 	 134851
23147 	 134838
23148 	 134824
23149 	 134806
23150 	 134805
23151 	 134802
23152 	 134796
23153 	 134788
23154 	 134778
23155 	 134765
23156 	 134750
23157 	 134733
23158 	 134714
23159 	 134710
23160 	 134705
23161 	 134697
23162 	 134686
23163 	 134674
23164 	 134659
23165 	 134642
23166 	 134622
23167 	 134600
23168 	 134613
23169 	 134623
23170 	 134631
23171 	 134637
23172 	 134640
23173 	 134642
23174 	 134640
23175 	 134637
23176 	 134631
23177 	 134642
23178 	 134650
23179 	 134655
23180 	 134659
23181 	 134660
23182 	 134659
23183 	 134655
23184 	 134650
23185 	 134642
23186 	 134650
23187 	 134655
23188 	 134659
23189 	 134660
23190 	 134659
23191 	 134655
23192 	 134650
23193 	 134642
23194 	 134631
23195 	 134637
23196 	 134640
23197 	 134642
23198 	 134640
23199 	 134637
23200 	 134631
23201 	 134623
23202 	 134613
23203 	 134600
23204 	 134604
23205 	 134605
23206 	 134604
23207 	 134600
23208 	 134595
23209 	 134587
23210 	 134576
23211 	 134564
23212 	 134549
23213 	 134550
23214 	 134549
23215 	 134545
23216 	 134540
23217 	 134532
23218 	 134521
23219 	 134509
23220 	 134494
23221 	 134477
23222 	 134476
23223 	 134472
23224 	 134467
23225 	 134458
23226 	 134448
23227 	 134436
23228 	 134421
23229 	 134404
23230 	 134384
23231 	 134381
23232 	 134375
23233 	 134367
23234 	 134357
23235 	 134344
23236 	 134329
23237 	 134312
23238 	 134293
23239 	 134271
23240 	 134265
23241 	 134257
23242 	 134247
23243 	 134234
23244 	 134219
23245 	 134202
23246 	 134183
23247 	 134161
23248 	 134137
23249 	 134147
23250 	 134155
23251 	 134161
23252 	 134164
23253 	 134166
23254 	 134164
23255 	 134161
23256 	 134155
23257 	 134147
23258 	 134155
23259 	 134161
23260 	 134164
23261 	 134166
23262 	 134164
23263 	 134161
23264 	 134155
23265 	 134147
23266 	 134137
23267 	 134143
23268 	 134146
23269 	 134147
23270 	 134146
23271 	 134143
23272 	 134137
23273 	 134129
23274 	 134119
23275 	 134106
23276 	 134109
23277 	 134111
23278 	 134109
23279 	 134106
23280 	 134100
23281 	 134092
23282 	 134082
23283 	 134069
23284 	 134055
23285 	 134056
23286 	 134055
23287 	 134051
23288 	 134045
23289 	 134037
23290 	 134027
23291 	 134014
23292 	 134000
23293 	 133982
23294 	 133981
23295 	 133978
23296 	 133972
23297 	 133964
23298 	 133954
23299 	 133941
23300 	 133926
23301 	 133909
23302 	 133890
23303 	 133886
23304 	 133881
23305 	 133873
23306 	 133862
23307 	 133850
23308 	 133835
23309 	 133818
23310 	 133798
23311 	 133776
23312 	 133771
23313 	 133763
23314 	 133752
23315 	 133740
23316 	 133725
23317 	 133708
23318 	 133688
23319 	 133667
23320 	 133643
23321 	 133634
23322 	 133624
23323 	 133612
23324 	 133597
23325 	 133580
23326 	 133560
23327 	 133538
23328 	 133514
23329 	 133488
23330 	 133514
23331 	 133538
23332 	 133560
23333 	 133580
23334 	 133597
23335 	 133612
23336 	 133624
23337 	 133634
23338 	 133643
23339 	 133667
23340 	 133688
23341 	 133708
23342 	 133725
23343 	 133740
23344 	 133752
23345 	 133763
23346 	 133771
23347 	 133776
23348 	 133798
23349 	 133818
23350 	 133835
23351 	 133850
23352 	 133862
23353 	 133873
23354 	 133881
23355 	 133886
23356 	 133890
23357 	 133909
23358 	 133926
23359 	 133941
23360 	 133954
23361 	 133964
23362 	 133972
23363 	 133978
23364 	 133981
23365 	 133982
23366 	 134000
23367 	 134014
23368 	 134027
23369 	 134037
23370 	 134045
23371 	 134051
23372 	 134055
23373 	 134056
23374 	 134055
23375 	 134069
23376 	 134082
23377 	 134092
23378 	 134100
23379 	 134106
23380 	 134109
23381 	 134111
23382 	 134109
23383 	 134106
23384 	 134119
23385 	 134129
23386 	 134137
23387 	 134143
23388 	 134146
23389 	 134147
23390 	 134146
23391 	 134143
23392 	 134137
23393 	 134147
23394 	 134155
23395 	 134161
23396 	 134164
23397 	 134166
23398 	 134164
23399 	 134161
23400 	 134155
23401 	 134147
23402 	 134155
23403 	 134161
23404 	 134164
23405 	 134166
23406 	 134164
23407 	 134161
23408 	 134155
23409 	 134147
23410 	 134137
23411 	 134161
23412 	 134183
23413 	 134202
23414 	 134219
23415 	 134234
23416 	 134247
23417 	 134257
23418 	 134265
23419 	 134271
23420 	 134293
23421 	 134312
23422 	 134329
23423 	 134344
23424 	 134357
23425 	 134367
23426 	 134375
23427 	 134381
23428 	 134384
23429 	 134404
23430 	 134421
23431 	 134436
23432 	 134448
23433 	 134458
23434 	 134467
23435 	 134472
23436 	 134476
23437 	 134477
23438 	 134494
23439 	 134509
23440 	 134521
23441 	 134532
23442 	 134540
23443 	 134545
23444 	 134549
23445 	 134550
23446 	 134549
23447 	 134564
23448 	 134576
23449 	 134587
23450 	 134595
23451 	 134600
23452 	 134604
23453 	 134605
23454 	 134604
23455 	 134600
23456 	 134613
23457 	 134623
23458 	 134631
23459 	 134637
23460 	 134640
23461 	 134642
23462 	 134640
23463 	 134637
23464 	 134631
23465 	 134642
23466 	 134650
23467 	 134655
23468 	 134659
23469 	 134660
23470 	 134659
23471 	 134655
23472 	 134650
23473 	 134642
23474 	 134650
23475 	 134655
23476 	 134659
23477 	 134660
23478 	 134659
23479 	 134655
23480 	 134650
23481 	 134642
23482 	 134631
23483 	 134637
23484 	 134640
23485 	 134642
23486 	 134640
23487 	 134637
23488 	 134631
23489 	 134623
23490 	 134613
23491 	 134600
23492 	 134622
23493 	 134642
23494 	 134659
23495 	 134674
23496 	 134686
23497 	 134697
23498 	 134705
23499 	 134710
23500 	 134714
23501 	 134733
23502 	 134750
23503 	 134765
23504 	 134778
23505 	 134788
23506 	 134796
23507 	 134802
23508 	 134805
23509 	 134806
23510 	 134824
23511 	 134838
23512 	 134851
23513 	 134861
23514 	 134869
23515 	 134875
23516 	 134879
23517 	 134880
23518 	 134879
23519 	 134893
23520 	 134906
23521 	 134916
23522 	 134924
23523 	 134930
23524 	 134933
23525 	 134935
23526 	 134933
23527 	 134930
23528 	 134943
23529 	 134953
23530 	 134961
23531 	 134967
23532 	 134970
23533 	 134971
23534 	 134970
23535 	 134967
23536 	 134961
23537 	 134971
23538 	 134979
23539 	 134985
23540 	 134988
23541 	 134990
23542 	 134988
23543 	 134985
23544 	 134979
23545 	 134971
23546 	 134979
23547 	 134985
23548 	 134988
23549 	 134990
23550 	 134988
23551 	 134985
23552 	 134979
23553 	 134971
23554 	 134961
23555 	 134967
23556 	 134970
23557 	 134971
23558 	 134970
23559 	 134967
23560 	 134961
23561 	 134953
23562 	 134943
23563 	 134930
23564 	 134933
23565 	 134935
23566 	 134933
23567 	 134930
23568 	 134924
23569 	 134916
23570 	 134906
23571 	 134893
23572 	 134879
23573 	 134898
23574 	 134915
23575 	 134930
23576 	 134943
23577 	 134953
23578 	 134961
23579 	 134967
23580 	 134970
23581 	 134971
23582 	 134988
23583 	 135003
23584 	 135016
23585 	 135026
23586 	 135034
23587 	 135040
23588 	 135043
23589 	 135044
23590 	 135043
23591 	 135058
23592 	 135071
23593 	 135081
23594 	 135089
23595 	 135095
23596 	 135098
23597 	 135099
23598 	 135098
23599 	 135095
23600 	 135107
23601 	 135118
23602 	 135126
23603 	 135131
23604 	 135135
23605 	 135136
23606 	 135135
23607 	 135131
23608 	 135126
23609 	 135136
23610 	 135144
23611 	 135150
23612 	 135153
23613 	 135154
23614 	 135153
23615 	 135150
23616 	 135144
23617 	 135136
23618 	 135144
23619 	 135150
23620 	 135153
23621 	 135154
23622 	 135153
23623 	 135150
23624 	 135144
23625 	 135136
23626 	 135126
23627 	 135131
23628 	 135135
23629 	 135136
23630 	 135135
23631 	 135131
23632 	 135126
23633 	 135118
23634 	 135107
23635 	 135095
23636 	 135098
23637 	 135099
23638 	 135098
23639 	 135095
23640 	 135089
23641 	 135081
23642 	 135071
23643 	 135058
23644 	 135043
23645 	 135044
23646 	 135043
23647 	 135040
23648 	 135034
23649 	 135026
23650 	 135016
23651 	 135003
23652 	 134988
23653 	 134971
23654 	 134988
23655 	 135003
23656 	 135016
23657 	 135026
23658 	 135034
23659 	 135040
23660 	 135043
23661 	 135044
23662 	 135043
23663 	 135058
23664 	 135071
23665 	 135081
23666 	 135089
23667 	 135095
23668 	 135098
23669 	 135099
23670 	 135098
23671 	 135095
23672 	 135107
23673 	 135118
23674 	 135126
23675 	 135131
23676 	 135135
23677 	 135136
23678 	 135135
23679 	 135131
23680 	 135126
23681 	 135136
23682 	 135144
23683 	 135150
23684 	 135153
23685 	 135154
23686 	 135153
23687 	 135150
23688 	 135144
23689 	 135136
23690 	 135144
23691 	 135150
23692 	 135153
23693 	 135154
23694 	 135153
23695 	 135150
23696 	 135144
23697 	 135136
23698 	 135126
23699 	 135131
23700 	 135135
23701 	 135136
23702 	 135135
23703 	 135131
23704 	 135126
23705 	 135118
23706 	 135107
23707 	 135095
23708 	 135098
23709 	 135099
23710 	 135098
23711 	 135095
23712 	 135089
23713 	 135081
23714 	 135071
23715 	 135058
23716 	 135043
23717 	 135044
23718 	 135043
23719 	 135040
23720 	 135034
23721 	 135026
23722 	 135016
23723 	 135003
23724 	 134988
23725 	 134971
23726 	 134970
23727 	 134967
23728 	 134961
23729 	 134953
23730 	 134943
23731 	 134930
23732 	 134915
23733 	 134898
23734 	 134879
23735 	 134893
23736 	 134906
23737 	 134916
23738 	 134924
23739 	 134930
23740 	 134933
23741 	 134935
23742 	 134933
23743 	 134930
23744 	 134943
23745 	 134953
23746 	 134961
23747 	 134967
23748 	 134970
23749 	 134971
23750 	 134970
23751 	 134967
23752 	 134961
23753 	 134971
23754 	 134979
23755 	 134985
23756 	 134988
23757 	 134990
23758 	 134988
23759 	 134985
23760 	 134979
23761 	 134971
23762 	 134979
23763 	 134985
23764 	 134988
23765 	 134990
23766 	 134988
23767 	 134985
23768 	 134979
23769 	 134971
23770 	 134961
23771 	 134967
23772 	 134970
23773 	 134971
23774 	 134970
23775 	 134967
23776 	 134961
23777 	 134953
23778 	 134943
23779 	 134930
23780 	 134933
23781 	 134935
23782 	 134933
23783 	 134930
23784 	 134924
23785 	 134916
23786 	 134906
23787 	 134893
23788 	 134879
23789 	 134880
23790 	 134879
23791 	 134875
23792 	 134869
23793 	 134861
23794 	 134851
23795 	 134838
23796 	 134824
23797 	 134806
23798 	 134805
23799 	 134802
23800 	 134796
23801 	 134788
23802 	 134778
23803 	 134765
23804 	 134750
23805 	 134733
23806 	 134714
23807 	 134710
23808 	 134705
23809 	 134697
23810 	 134686
23811 	 134674
23812 	 134659
23813 	 134642
23814 	 134622
23815 	 134600
23816 	 134613
23817 	 134623
23818 	 134631
23819 	 134637
23820 	 134640
23821 	 134642
23822 	 134640
23823 	 134637
23824 	 134631
23825 	 134642
23826 	 134650
23827 	 134655
23828 	 134659
23829 	 134660
23830 	 134659
23831 	 134655
23832 	 134650
23833 	 134642
23834 	 134650
23835 	 134655
23836 	 134659
23837 	 134660
23838 	 134659
23839 	 134655
23840 	 134650
23841 	 134642
23842 	 134631
23843 	 134637
23844 	 134640
23845 	 134642
23846 	 134640
23847 	 134637
23848 	 134631
23849 	 134623
23850 	 134613
23851 	 134600
23852 	 134604
23853 	 134605
23854 	 134604
23855 	 134600
23856 	 134595
23857 	 134587
23858 	 134576
23859 	 134564
23860 	 134549
23861 	 134550
23862 	 134549
23863 	 134545
23864 	 134540
23865 	 134532
23866 	 134521
23867 	 134509
23868 	 134494
23869 	 134477
23870 	 134476
23871 	 134472
23872 	 134467
23873 	 134458
23874 	 134448
23875 	 134436
23876 	 134421
23877 	 134404
23878 	 134384
23879 	 134381
23880 	 134375
23881 	 134367
23882 	 134357
23883 	 134344
23884 	 134329
23885 	 134312
23886 	 134293
23887 	 134271
23888 	 134265
23889 	 134257
23890 	 134247
23891 	 134234
23892 	 134219
23893 	 134202
23894 	 134183
23895 	 134161
23896 	 134137
23897 	 134147
23898 	 134155
23899 	 134161
23900 	 134164
23901 	 134166
23902 	 134164
23903 	 134161
23904 	 134155
23905 	 134147
23906 	 134155
23907 	 134161
23908 	 134164
23909 	 134166
23910 	 134164
23911 	 134161
23912 	 134155
23913 	 134147
23914 	 134137
23915 	 134143
23916 	 134146
23917 	 134147
23918 	 134146
23919 	 134143
23920 	 134137
23921 	 134129
23922 	 134119
23923 	 134106
23924 	 134109
23925 	 134111
23926 	 134109
23927 	 134106
23928 	 134100
23929 	 134092
23930 	 134082
23931 	 134069
23932 	 134055
23933 	 134056
23934 	 134055
23935 	 134051
23936 	 134045
23937 	 134037
23938 	 134027
23939 	 134014
23940 	 134000
23941 	 133982
23942 	 133981
23943 	 133978
23944 	 133972
23945 	 133964
23946 	 133954
23947 	 133941
23948 	 133926
23949 	 133909
23950 	 133890
23951 	 133886
23952 	 133881
23953 	 133873
23954 	 133862
23955 	 133850
23956 	 133835
23957 	 133818
23958 	 133798
23959 	 133776
23960 	 133771
23961 	 133763
23962 	 133752
23963 	 133740
23964 	 133725
23965 	 133708
23966 	 133688
23967 	 133667
23968 	 133643
23969 	 133634
23970 	 133624
23971 	 133612
23972 	 133597
23973 	 133580
23974 	 133560
23975 	 133538
23976 	 133514
23977 	 133488
23978 	 133496
23979 	 133502
23980 	 133505
23981 	 133506
23982 	 133505
23983 	 133502
23984 	 133496
23985 	 133488
23986 	 133478
23987 	 133483
23988 	 133487
23989 	 133488
23990 	 133487
23991 	 133483
23992 	 133478
23993 	 133470
23994 	 133459
23995 	 133447
23996 	 133450
23997 	 133451
23998 	 133450
23999 	 133447
24000 	 133441
24001 	 133433
24002 	 133423
24003 	 133410
24004 	 133395
24005 	 133396
24006 	 133395
24007 	 133392
24008 	 133386
24009 	 133378
24010 	 133368
24011 	 133355
24012 	 133340
24013 	 133323
24014 	 133322
24015 	 133319
24016 	 133313
24017 	 133305
24018 	 133295
24019 	 133282
24020 	 133267
24021 	 133250
24022 	 133231
24023 	 133227
24024 	 133221
24025 	 133213
24026 	 133203
24027 	 133190
24028 	 133176
24029 	 133158
24030 	 133139
24031 	 133117
24032 	 133111
24033 	 133103
24034 	 133093
24035 	 133081
24036 	 133066
24037 	 133049
24038 	 133029
24039 	 133007
24040 	 132983
24041 	 132975
24042 	 132965
24043 	 132952
24044 	 132938
24045 	 132920
24046 	 132901
24047 	 132879
24048 	 132855
24049 	 132829
24050 	 132819
24051 	 132806
24052 	 132791
24053 	 132774
24054 	 132754
24055 	 132733
24056 	 132709
24057 	 132682
24058 	 132654
24059 	 132678
24060 	 132699
24061 	 132719
24062 	 132736
24063 	 132751
24064 	 132764
24065 	 132774
24066 	 132782
24067 	 132788
24068 	 132809
24069 	 132829
24070 	 132846
24071 	 132861
24072 	 132873
24073 	 132884
24074 	 132892
24075 	 132897
24076 	 132901
24077 	 132920
24078 	 132938
24079 	 132952
24080 	 132965
24081 	 132975
24082 	 132983
24083 	 132989
24084 	 132992
24085 	 132994
24086 	 133011
24087 	 133026
24088 	 133038
24089 	 133049
24090 	 133057
24091 	 133062
24092 	 133066
24093 	 133067
24094 	 133066
24095 	 133081
24096 	 133093
24097 	 133103
24098 	 133111
24099 	 133117
24100 	 133121
24101 	 133122
24102 	 133121
24103 	 133117
24104 	 133130
24105 	 133140
24106 	 133148
24107 	 133154
24108 	 133157
24109 	 133158
24110 	 133157
24111 	 133154
24112 	 133148
24113 	 133158
24114 	 133166
24115 	 133172
24116 	 133176
24117 	 133177
24118 	 133176
24119 	 133172
24120 	 133166
24121 	 133158
24122 	 133166
24123 	 133172
24124 	 133176
24125 	 133177
24126 	 133176
24127 	 133172
24128 	 133166
24129 	 133158
24130 	 133148
24131 	 133154
24132 	 133157
24133 	 133158
24134 	 133157
24135 	 133154
24136 	 133148
24137 	 133140
24138 	 133130
24139 	 133117
24140 	 133139
24141 	 133158
24142 	 133176
24143 	 133190
24144 	 133203
24145 	 133213
24146 	 133221
24147 	 133227
24148 	 133231
24149 	 133250
24150 	 133267
24151 	 133282
24152 	 133295
24153 	 133305
24154 	 133313
24155 	 133319
24156 	 133322
24157 	 133323
24158 	 133340
24159 	 133355
24160 	 133368
24161 	 133378
24162 	 133386
24163 	 133392
24164 	 133395
24165 	 133396
24166 	 133395
24167 	 133410
24168 	 133423
24169 	 133433
24170 	 133441
24171 	 133447
24172 	 133450
24173 	 133451
24174 	 133450
24175 	 133447
24176 	 133459
24177 	 133470
24178 	 133478
24179 	 133483
24180 	 133487
24181 	 133488
24182 	 133487
24183 	 133483
24184 	 133478
24185 	 133488
24186 	 133496
24187 	 133502
24188 	 133505
24189 	 133506
24190 	 133505
24191 	 133502
24192 	 133496
24193 	 133488
24194 	 133496
24195 	 133502
24196 	 133505
24197 	 133506
24198 	 133505
24199 	 133502
24200 	 133496
24201 	 133488
24202 	 133478
24203 	 133483
24204 	 133487
24205 	 133488
24206 	 133487
24207 	 133483
24208 	 133478
24209 	 133470
24210 	 133459
24211 	 133447
24212 	 133450
24213 	 133451
24214 	 133450
24215 	 133447
24216 	 133441
24217 	 133433
24218 	 133423
24219 	 133410
24220 	 133395
24221 	 133415
24222 	 133432
24223 	 133447
24224 	 133459
24225 	 133470
24226 	 133478
24227 	 133483
24228 	 133487
24229 	 133488
24230 	 133505
24231 	 133520
24232 	 133533
24233 	 133543
24234 	 133551
24235 	 133557
24236 	 133560
24237 	 133561
24238 	 133560
24239 	 133575
24240 	 133588
24241 	 133598
24242 	 133606
24243 	 133612
24244 	 133615
24245 	 133616
24246 	 133615
24247 	 133612
24248 	 133624
24249 	 133634
24250 	 133643
24251 	 133648
24252 	 133652
24253 	 133653
24254 	 133652
24255 	 133648
24256 	 133643
24257 	 133653
24258 	 133661
24259 	 133667
24260 	 133670
24261 	 133671
24262 	 133670
24263 	 133667
24264 	 133661
24265 	 133653
24266 	 133661
24267 	 133667
24268 	 133670
24269 	 133671
24270 	 133670
24271 	 133667
24272 	 133661
24273 	 133653
24274 	 133643
24275 	 133648
24276 	 133652
24277 	 133653
24278 	 133652
24279 	 133648
24280 	 133643
24281 	 133634
24282 	 133624
24283 	 133612
24284 	 133615
24285 	 133616
24286 	 133615
24287 	 133612
24288 	 133606
24289 	 133598
24290 	 133588
24291 	 133575
24292 	 133560
24293 	 133561
24294 	 133560
24295 	 133557
24296 	 133551
24297 	 133543
24298 	 133533
24299 	 133520
24300 	 133505
24301 	 133488
24302 	 133505
24303 	 133520
24304 	 133533
24305 	 133543
24306 	 133551
24307 	 133557
24308 	 133560
24309 	 133561
24310 	 133560
24311 	 133575
24312 	 133588
24313 	 133598
24314 	 133606
24315 	 133612
24316 	 133615
24317 	 133616
24318 	 133615
24319 	 133612
24320 	 133624
24321 	 133634
24322 	 133643
24323 	 133648
24324 	 133652
24325 	 133653
24326 	 133652
24327 	 133648
24328 	 133643
24329 	 133653
24330 	 133661
24331 	 133667
24332 	 133670
24333 	 133671
24334 	 133670
24335 	 133667
24336 	 133661
24337 	 133653
24338 	 133661
24339 	 133667
24340 	 133670
24341 	 133671
24342 	 133670
24343 	 133667
24344 	 133661
24345 	 133653
24346 	 133643
24347 	 133648
24348 	 133652
24349 	 133653
24350 	 133652
24351 	 133648
24352 	 133643
24353 	 133634
24354 	 133624
24355 	 133612
24356 	 133615
24357 	 133616
24358 	 133615
24359 	 133612
24360 	 133606
24361 	 133598
24362 	 133588
24363 	 133575
24364 	 133560
24365 	 133561
24366 	 133560
24367 	 133557
24368 	 133551
24369 	 133543
24370 	 133533
24371 	 133520
24372 	 133505
24373 	 133488
24374 	 133487
24375 	 133483
24376 	 133478
24377 	 133470
24378 	 133459
24379 	 133447
24380 	 133432
24381 	 133415
24382 	 133395
24383 	 133410
24384 	 133423
24385 	 133433
24386 	 133441
24387 	 133447
24388 	 133450
24389 	 133451
24390 	 133450
24391 	 133447
24392 	 133459
24393 	 133470
24394 	 133478
24395 	 133483
24396 	 133487
24397 	 133488
24398 	 133487
24399 	 133483
24400 	 133478
24401 	 133488
24402 	 133496
24403 	 133502
24404 	 133505
24405 	 133506
24406 	 133505
24407 	 133502
24408 	 133496
24409 	 133488
24410 	 133496
24411 	 133502
24412 	 133505
24413 	 133506
24414 	 133505
24415 	 133502
24416 	 133496
24417 	 133488
24418 	 133478
24419 	 133483
24420 	 133487
24421 	 133488
24422 	 133487
24423 	 133483
24424 	 133478
24425 	 133470
24426 	 133459
24427 	 133447
24428 	 133450
24429 	 133451
24430 	 133450
24431 	 133447
24432 	 133441
24433 	 133433
24434 	 133423
24435 	 133410
24436 	 133395
24437 	 133396
24438 	 133395
24439 	 133392
24440 	 133386
24441 	 133378
24442 	 133368
24443 	 133355
24444 	 133340
24445 	 133323
24446 	 133322
24447 	 133319
24448 	 133313
24449 	 133305
24450 	 133295
24451 	 133282
24452 	 133267
24453 	 133250
24454 	 133231
24455 	 133227
24456 	 133221
24457 	 133213
24458 	 133203
24459 	 133190
24460 	 133176
24461 	 133158
24462 	 133139
24463 	 133117
24464 	 133130
24465 	 133140
24466 	 133148
24467 	 133154
24468 	 133157
24469 	 133158
24470 	 133157
24471 	 133154
24472 	 133148
24473 	 133158
24474 	 133166
24475 	 133172
24476 	 133176
24477 	 133177
24478 	 133176
24479 	 133172
24480 	 133166
24481 	 133158
24482 	 133166
24483 	 133172
24484 	 133176
24485 	 133177
24486 	 133176
24487 	 133172
24488 	 133166
24489 	 133158
24490 	 133148
24491 	 133154
24492 	 133157
24493 	 133158
24494 	 133157
24495 	 133154
24496 	 133148
24497 	 133140
24498 	 133130
24499 	 133117
24500 	 133121
24501 	 133122
24502 	 133121
24503 	 133117
24504 	 133111
24505 	 133103
24506 	 133093
24507 	 133081
24508 	 133066
24509 	 133067
24510 	 133066
24511 	 133062
24512 	 133057
24513 	 133049
24514 	 133038
24515 	 133026
24516 	 133011
24517 	 132994
24518 	 132992
24519 	 132989
24520 	 132983
24521 	 132975
24522 	 132965
24523 	 132952
24524 	 132938
24525 	 132920
24526 	 132901
24527 	 132897
24528 	 132892
24529 	 132884
24530 	 132873
24531 	 132861
24532 	 132846
24533 	 132829
24534 	 132809
24535 	 132788
24536 	 132782
24537 	 132774
24538 	 132764
24539 	 132751
24540 	 132736
24541 	 132719
24542 	 132699
24543 	 132678
24544 	 132654
24545 	 132664
24546 	 132672
24547 	 132678
24548 	 132681
24549 	 132682
24550 	 132681
24551 	 132678
24552 	 132672
24553 	 132664
24554 	 132672
24555 	 132678
24556 	 132681
24557 	 132682
24558 	 132681
24559 	 132678
24560 	 132672
24561 	 132664
24562 	 132654
24563 	 132659
24564 	 132663
24565 	 132664
24566 	 132663
24567 	 132659
24568 	 132654
24569 	 132646
24570 	 132635
24571 	 132623
24572 	 132626
24573 	 132627
24574 	 132626
24575 	 132623
24576 	 132617
24577 	 132609
24578 	 132599
24579 	 132586
24580 	 132571
24581 	 132572
24582 	 132571
24583 	 132568
24584 	 132562
24585 	 132554
24586 	 132544
24587 	 132531
24588 	 132516
24589 	 132499
24590 	 132498
24591 	 132495
24592 	 132489
24593 	 132481
24594 	 132471
24595 	 132458
24596 	 132443
24597 	 132426
24598 	 132407
24599 	 132403
24600 	 132397
24601 	 132389
24602 	 132379
24603 	 132366
24604 	 132352
24605 	 132334
24606 	 132315
24607 	 132293
24608 	 132287
24609 	 132279
24610 	 132269
24611 	 132257
24612 	 132242
24613 	 132225
24614 	 132205
24615 	 132183
24616 	 132159
24617 	 132151
24618 	 132141
24619 	 132128
24620 	 132114
24621 	 132096
24622 	 132077
24623 	 132055
24624 	 132031
24625 	 132005
24626 	 132013
24627 	 132019
24628 	 132022
24629 	 132023
24630 	 132022
24631 	 132019
24632 	 132013
24633 	 132005
24634 	 131995
24635 	 132000
24636 	 132004
24637 	 132005
24638 	 132004
24639 	 132000
24640 	 131995
24641 	 131986
24642 	 131976
24643 	 131964
24644 	 131967
24645 	 131968
24646 	 131967
24647 	 131964
24648 	 131958
24649 	 131950
24650 	 131940
24651 	 131927
24652 	 131912
24653 	 131913
24654 	 131912
24655 	 131909
24656 	 131903
24657 	 131895
24658 	 131885
24659 	 131872
24660 	 131857
24661 	 131840
24662 	 131839
24663 	 131835
24664 	 131830
24665 	 131822
24666 	 131811
24667 	 131799
24668 	 131784
24669 	 131767
24670 	 131747
24671 	 131744
24672 	 131738
24673 	 131730
24674 	 131720
24675 	 131707
24676 	 131692
24677 	 131675
24678 	 131656
24679 	 131634
24680 	 131628
24681 	 131620
24682 	 131610
24683 	 131597
24684 	 131583
24685 	 131565
24686 	 131546
24687 	 131524
24688 	 131500
24689 	 131492
24690 	 131482
24691 	 131469
24692 	 131454
24693 	 131437
24694 	 131418
24695 	 131396
24696 	 131372
24697 	 131346
24698 	 131335
24699 	 131323
24700 	 131308
24701 	 131291
24702 	 131271
24703 	 131249
24704 	 131225
24705 	 131199
24706 	 131171
24707 	 131176
24708 	 131180
24709 	 131181
24710 	 131180
24711 	 131176
24712 	 131171
24713 	 131162
24714 	 131152
24715 	 131140
24716 	 131143
24717 	 131144
24718 	 131143
24719 	 131140
24720 	 131134
24721 	 131126
24722 	 131116
24723 	 131103
24724 	 131088
24725 	 131089
24726 	 131088
24727 	 131085
24728 	 131079
24729 	 131071
24730 	 131061
24731 	 131048
24732 	 131033
24733 	 131016
24734 	 131015
24735 	 131011
24736 	 131006
24737 	 130998
24738 	 130987
24739 	 130975
24740 	 130960
24741 	 130943
24742 	 130923
24743 	 130920
24744 	 130914
24745 	 130906
24746 	 130896
24747 	 130883
24748 	 130868
24749 	 130851
24750 	 130832
24751 	 130810
24752 	 130804
24753 	 130796
24754 	 130786
24755 	 130773
24756 	 130759
24757 	 130741
24758 	 130722
24759 	 130700
24760 	 130676
24761 	 130668
24762 	 130658
24763 	 130645
24764 	 130630
24765 	 130613
24766 	 130594
24767 	 130572
24768 	 130548
24769 	 130522
24770 	 130511
24771 	 130499
24772 	 130484
24773 	 130467
24774 	 130447
24775 	 130425
24776 	 130401
24777 	 130375
24778 	 130347
24779 	 130334
24780 	 130319
24781 	 130302
24782 	 130282
24783 	 130261
24784 	 130237
24785 	 130210
24786 	 130182
24787 	 130151
24788 	 130173
24789 	 130192
24790 	 130209
24791 	 130224
24792 	 130237
24793 	 130247
24794 	 130255
24795 	 130261
24796 	 130264
24797 	 130284
24798 	 130301
24799 	 130316
24800 	 130328
24801 	 130338
24802 	 130347
24803 	 130352
24804 	 130356
24805 	 130357
24806 	 130374
24807 	 130389
24808 	 130401
24809 	 130412
24810 	 130420
24811 	 130425
24812 	 130429
24813 	 130430
24814 	 130429
24815 	 130444
24816 	 130456
24817 	 130467
24818 	 130475
24819 	 130480
24820 	 130484
24821 	 130485
24822 	 130484
24823 	 130480
24824 	 130493
24825 	 130503
24826 	 130511
24827 	 130517
24828 	 130520
24829 	 130522
24830 	 130520
24831 	 130517
24832 	 130511
24833 	 130522
24834 	 130530
24835 	 130535
24836 	 130539
24837 	 130540
24838 	 130539
24839 	 130535
24840 	 130530
24841 	 130522
24842 	 130530
24843 	 130535
24844 	 130539
24845 	 130540
24846 	 130539
24847 	 130535
24848 	 130530
24849 	 130522
24850 	 130511
24851 	 130517
24852 	 130520
24853 	 130522
24854 	 130520
24855 	 130517
24856 	 130511
24857 	 130503
24858 	 130493
24859 	 130480
24860 	 130484
24861 	 130485
24862 	 130484
24863 	 130480
24864 	 130475
24865 	 130467
24866 	 130456
24867 	 130444
24868 	 130429
24869 	 130448
24870 	 130466
24871 	 130480
24872 	 130493
24873 	 130503
24874 	 130511
24875 	 130517
24876 	 130520
24877 	 130522
24878 	 130539
24879 	 130554
24880 	 130566
24881 	 130577
24882 	 130585
24883 	 130590
24884 	 130594
24885 	 130595
24886 	 130594
24887 	 130609
24888 	 130621
24889 	 130631
24890 	 130639
24891 	 130645
24892 	 130649
24893 	 130650
24894 	 130649
24895 	 130645
24896 	 130658
24897 	 130668
24898 	 130676
24899 	 130682
24900 	 130685
24901 	 130686
24902 	 130685
24903 	 130682
24904 	 130676
24905 	 130686
24906 	 130694
24907 	 130700
24908 	 130704
24909 	 130705
24910 	 130704
24911 	 130700
24912 	 130694
24913 	 130686
24914 	 130694
24915 	 130700
24916 	 130704
24917 	 130705
24918 	 130704
24919 	 130700
24920 	 130694
24921 	 130686
24922 	 130676
24923 	 130682
24924 	 130685
24925 	 130686
24926 	 130685
24927 	 130682
24928 	 130676
24929 	 130668
24930 	 130658
24931 	 130645
24932 	 130649
24933 	 130650
24934 	 130649
24935 	 130645
24936 	 130639
24937 	 130631
24938 	 130621
24939 	 130609
24940 	 130594
24941 	 130595
24942 	 130594
24943 	 130590
24944 	 130585
24945 	 130577
24946 	 130566
24947 	 130554
24948 	 130539
24949 	 130522
24950 	 130539
24951 	 130554
24952 	 130566
24953 	 130577
24954 	 130585
24955 	 130590
24956 	 130594
24957 	 130595
24958 	 130594
24959 	 130609
24960 	 130621
24961 	 130631
24962 	 130639
24963 	 130645
24964 	 130649
24965 	 130650
24966 	 130649
24967 	 130645
24968 	 130658
24969 	 130668
24970 	 130676
24971 	 130682
24972 	 130685
24973 	 130686
24974 	 130685
24975 	 130682
24976 	 130676
24977 	 130686
24978 	 130694
24979 	 130700
24980 	 130704
24981 	 130705
24982 	 130704
24983 	 130700
24984 	 130694
24985 	 130686
24986 	 130694
24987 	 130700
24988 	 130704
24989 	 130705
24990 	 130704
24991 	 130700
24992 	 130694
24993 	 130686
24994 	 130676
24995 	 130682
24996 	 130685
24997 	 130686
24998 	 130685
24999 	 130682
25000 	 130676
25001 	 130668
25002 	 130658
25003 	 130645
25004 	 130649
25005 	 130650
25006 	 130649
25007 	 130645
25008 	 130639
25009 	 130631
25010 	 130621
25011 	 130609
25012 	 130594
25013 	 130595
25014 	 130594
25015 	 130590
25016 	 130585
25017 	 130577
25018 	 130566
25019 	 130554
25020 	 130539
25021 	 130522
25022 	 130520
25023 	 130517
25024 	 130511
25025 	 130503
25026 	 130493
25027 	 130480
25028 	 130466
25029 	 130448
25030 	 130429
25031 	 130444
25032 	 130456
25033 	 130467
25034 	 130475
25035 	 130480
25036 	 130484
25037 	 130485
25038 	 130484
25039 	 130480
25040 	 130493
25041 	 130503
25042 	 130511
25043 	 130517
25044 	 130520
25045 	 130522
25046 	 130520
25047 	 130517
25048 	 130511
25049 	 130522
25050 	 130530
25051 	 130535
25052 	 130539
25053 	 130540
25054 	 130539
25055 	 130535
25056 	 130530
25057 	 130522
25058 	 130530
25059 	 130535
25060 	 130539
25061 	 130540
25062 	 130539
25063 	 130535
25064 	 130530
25065 	 130522
25066 	 130511
25067 	 130517
25068 	 130520
25069 	 130522
25070 	 130520
25071 	 130517
25072 	 130511
25073 	 130503
25074 	 130493
25075 	 130480
25076 	 130484
25077 	 130485
25078 	 130484
25079 	 130480
25080 	 130475
25081 	 130467
25082 	 130456
25083 	 130444
25084 	 130429
25085 	 130430
25086 	 130429
25087 	 130425
25088 	 130420
25089 	 130412
25090 	 130401
25091 	 130389
25092 	 130374
25093 	 130357
25094 	 130356
25095 	 130352
25096 	 130347
25097 	 130338
25098 	 130328
25099 	 130316
25100 	 130301
25101 	 130284
25102 	 130264
25103 	 130261
25104 	 130255
25105 	 130247
25106 	 130237
25107 	 130224
25108 	 130209
25109 	 130192
25110 	 130173
25111 	 130151
25112 	 130163
25113 	 130174
25114 	 130182
25115 	 130187
25116 	 130191
25117 	 130192
25118 	 130191
25119 	 130187
25120 	 130182
25121 	 130192
25122 	 130200
25123 	 130206
25124 	 130209
25125 	 130210
25126 	 130209
25127 	 130206
25128 	 130200
25129 	 130192
25130 	 130200
25131 	 130206
25132 	 130209
25133 	 130210
25134 	 130209
25135 	 130206
25136 	 130200
25137 	 130192
25138 	 130182
25139 	 130187
25140 	 130191
25141 	 130192
25142 	 130191
25143 	 130187
25144 	 130182
25145 	 130174
25146 	 130163
25147 	 130151
25148 	 130154
25149 	 130155
25150 	 130154
25151 	 130151
25152 	 130145
25153 	 130137
25154 	 130127
25155 	 130114
25156 	 130099
25157 	 130100
25158 	 130099
25159 	 130096
25160 	 130090
25161 	 130082
25162 	 130072
25163 	 130059
25164 	 130044
25165 	 130027
25166 	 130026
25167 	 130023
25168 	 130017
25169 	 130009
25170 	 129999
25171 	 129986
25172 	 129971
25173 	 129954
25174 	 129935
25175 	 129931
25176 	 129925
25177 	 129917
25178 	 129907
25179 	 129894
25180 	 129880
25181 	 129862
25182 	 129843
25183 	 129821
25184 	 129815
25185 	 129807
25186 	 129797
25187 	 129785
25188 	 129770
25189 	 129753
25190 	 129733
25191 	 129711
25192 	 129687
25193 	 129698
25194 	 129706
25195 	 129711
25196 	 129715
25197 	 129716
25198 	 129715
25199 	 129711
25200 	 129706
25201 	 129698
25202 	 129706
25203 	 129711
25204 	 129715
25205 	 129716
25206 	 129715
25207 	 129711
25208 	 129706
25209 	 129698
25210 	 129687
25211 	 129693
25212 	 129696
25213 	 129698
25214 	 129696
25215 	 129693
25216 	 129687
25217 	 129679
25218 	 129669
25219 	 129656
25220 	 129660
25221 	 129661
25222 	 129660
25223 	 129656
25224 	 129651
25225 	 129643
25226 	 129632
25227 	 129620
25228 	 129605
25229 	 129606
25230 	 129605
25231 	 129601
25232 	 129596
25233 	 129588
25234 	 129577
25235 	 129565
25236 	 129550
25237 	 129533
25238 	 129532
25239 	 129528
25240 	 129523
25241 	 129514
25242 	 129504
25243 	 129492
25244 	 129477
25245 	 129460
25246 	 129440
25247 	 129437
25248 	 129431
25249 	 129423
25250 	 129413
25251 	 129400
25252 	 129385
25253 	 129368
25254 	 129349
25255 	 129327
25256 	 129321
25257 	 129313
25258 	 129303
25259 	 129290
25260 	 129275
25261 	 129258
25262 	 129239
25263 	 129217
25264 	 129193
25265 	 129185
25266 	 129175
25267 	 129162
25268 	 129147
25269 	 129130
25270 	 129111
25271 	 129089
25272 	 129065
25273 	 129038
25274 	 129046
25275 	 129052
25276 	 129056
25277 	 129057
25278 	 129056
25279 	 129052
25280 	 129046
25281 	 129038
25282 	 129028
25283 	 129034
25284 	 129037
25285 	 129038
25286 	 129037
25287 	 129034
25288 	 129028
25289 	 129020
25290 	 129010
25291 	 128997
25292 	 129001
25293 	 129002
25294 	 129001
25295 	 128997
25296 	 128991
25297 	 128983
25298 	 128973
25299 	 128961
25300 	 128946
25301 	 128947
25302 	 128946
25303 	 128942
25304 	 128937
25305 	 128929
25306 	 128918
25307 	 128906
25308 	 128891
25309 	 128874
25310 	 128872
25311 	 128869
25312 	 128863
25313 	 128855
25314 	 128845
25315 	 128832
25316 	 128818
25317 	 128800
25318 	 128781
25319 	 128777
25320 	 128772
25321 	 128764
25322 	 128753
25323 	 128741
25324 	 128726
25325 	 128709
25326 	 128689
25327 	 128668
25328 	 128662
25329 	 128654
25330 	 128644
25331 	 128631
25332 	 128616
25333 	 128599
25334 	 128579
25335 	 128558
25336 	 128534
25337 	 128526
25338 	 128515
25339 	 128503
25340 	 128488
25341 	 128471
25342 	 128451
25343 	 128430
25344 	 128406
25345 	 128379
25346 	 128369
25347 	 128356
25348 	 128341
25349 	 128324
25350 	 128305
25351 	 128283
25352 	 128259
25353 	 128233
25354 	 128204
25355 	 128210
25356 	 128213
25357 	 128214
25358 	 128213
25359 	 128210
25360 	 128204
25361 	 128196
25362 	 128186
25363 	 128173
25364 	 128177
25365 	 128178
25366 	 128177
25367 	 128173
25368 	 128167
25369 	 128159
25370 	 128149
25371 	 128137
25372 	 128122
25373 	 128123
25374 	 128122
25375 	 128118
25376 	 128113
25377 	 128105
25378 	 128094
25379 	 128082
25380 	 128067
25381 	 128050
25382 	 128048
25383 	 128045
25384 	 128039
25385 	 128031
25386 	 128021
25387 	 128008
25388 	 127994
25389 	 127976
25390 	 127957
25391 	 127953
25392 	 127948
25393 	 127940
25394 	 127929
25395 	 127917
25396 	 127902
25397 	 127885
25398 	 127865
25399 	 127844
25400 	 127838
25401 	 127830
25402 	 127820
25403 	 127807
25404 	 127792
25405 	 127775
25406 	 127755
25407 	 127734
25408 	 127710
25409 	 127702
25410 	 127691
25411 	 127679
25412 	 127664
25413 	 127647
25414 	 127627
25415 	 127606
25416 	 127582
25417 	 127555
25418 	 127545
25419 	 127532
25420 	 127517
25421 	 127500
25422 	 127481
25423 	 127459
25424 	 127435
25425 	 127409
25426 	 127380
25427 	 127368
25428 	 127353
25429 	 127335
25430 	 127316
25431 	 127294
25432 	 127270
25433 	 127244
25434 	 127215
25435 	 127184
25436 	 127188
25437 	 127189
25438 	 127188
25439 	 127184
25440 	 127179
25441 	 127171
25442 	 127160
25443 	 127148
25444 	 127133
25445 	 127134
25446 	 127133
25447 	 127129
25448 	 127124
25449 	 127116
25450 	 127105
25451 	 127093
25452 	 127078
25453 	 127061
25454 	 127060
25455 	 127056
25456 	 127051
25457 	 127042
25458 	 127032
25459 	 127020
25460 	 127005
25461 	 126988
25462 	 126968
25463 	 126965
25464 	 126959
25465 	 126951
25466 	 126941
25467 	 126928
25468 	 126913
25469 	 126896
25470 	 126877
25471 	 126855
25472 	 126849
25473 	 126841
25474 	 126831
25475 	 126818
25476 	 126803
25477 	 126786
25478 	 126767
25479 	 126745
25480 	 126721
25481 	 126713
25482 	 126703
25483 	 126690
25484 	 126675
25485 	 126658
25486 	 126639
25487 	 126617
25488 	 126593
25489 	 126566
25490 	 126556
25491 	 126544
25492 	 126529
25493 	 126511
25494 	 126492
25495 	 126470
25496 	 126446
25497 	 126420
25498 	 126391
25499 	 126379
25500 	 126364
25501 	 126347
25502 	 126327
25503 	 126305
25504 	 126281
25505 	 126255
25506 	 126227
25507 	 126196
25508 	 126181
25509 	 126164
25510 	 126144
25511 	 126122
25512 	 126098
25513 	 126072
25514 	 126043
25515 	 126012
25516 	 125979
25517 	 125999
25518 	 126016
25519 	 126031
25520 	 126043
25521 	 126054
25522 	 126062
25523 	 126067
25524 	 126071
25525 	 126072
25526 	 126089
25527 	 126104
25528 	 126117
25529 	 126127
25530 	 126135
25531 	 126141
25532 	 126144
25533 	 126145
25534 	 126144
25535 	 126159
25536 	 126172
25537 	 126182
25538 	 126190
25539 	 126196
25540 	 126199
25541 	 126200
25542 	 126199
25543 	 126196
25544 	 126208
25545 	 126218
25546 	 126227
25547 	 126232
25548 	 126236
25549 	 126237
25550 	 126236
25551 	 126232
25552 	 126227
25553 	 126237
25554 	 126245
25555 	 126251
25556 	 126254
25557 	 126255
25558 	 126254
25559 	 126251
25560 	 126245
25561 	 126237
25562 	 126245
25563 	 126251
25564 	 126254
25565 	 126255
25566 	 126254
25567 	 126251
25568 	 126245
25569 	 126237
25570 	 126227
25571 	 126232
25572 	 126236
25573 	 126237
25574 	 126236
25575 	 126232
25576 	 126227
25577 	 126218
25578 	 126208
25579 	 126196
25580 	 126199
25581 	 126200
25582 	 126199
25583 	 126196
25584 	 126190
25585 	 126182
25586 	 126172
25587 	 126159
25588 	 126144
25589 	 126145
25590 	 126144
25591 	 126141
25592 	 126135
25593 	 126127
25594 	 126117
25595 	 126104
25596 	 126089
25597 	 126072
25598 	 126089
25599 	 126104
25600 	 126117
25601 	 126127
25602 	 126135
25603 	 126141
25604 	 126144
25605 	 126145
25606 	 126144
25607 	 126159
25608 	 126172
25609 	 126182
25610 	 126190
25611 	 126196
25612 	 126199
25613 	 126200
25614 	 126199
25615 	 126196
25616 	 126208
25617 	 126218
25618 	 126227
25619 	 126232
25620 	 126236
25621 	 126237
25622 	 126236
25623 	 126232
25624 	 126227
25625 	 126237
25626 	 126245
25627 	 126251
25628 	 126254
25629 	 126255
25630 	 126254
25631 	 126251
25632 	 126245
25633 	 126237
25634 	 126245
25635 	 126251
25636 	 126254
25637 	 126255
25638 	 126254
25639 	 126251
25640 	 126245
25641 	 126237
25642 	 126227
25643 	 126232
25644 	 126236
25645 	 126237
25646 	 126236
25647 	 126232
25648 	 126227
25649 	 126218
25650 	 126208
25651 	 126196
25652 	 126199
25653 	 126200
25654 	 126199
25655 	 126196
25656 	 126190
25657 	 126182
25658 	 126172
25659 	 126159
25660 	 126144
25661 	 126145
25662 	 126144
25663 	 126141
25664 	 126135
25665 	 126127
25666 	 126117
25667 	 126104
25668 	 126089
25669 	 126072
25670 	 126071
25671 	 126067
25672 	 126062
25673 	 126054
25674 	 126043
25675 	 126031
25676 	 126016
25677 	 125999
25678 	 125979
25679 	 125994
25680 	 126007
25681 	 126017
25682 	 126025
25683 	 126031
25684 	 126034
25685 	 126035
25686 	 126034
25687 	 126031
25688 	 126043
25689 	 126054
25690 	 126062
25691 	 126067
25692 	 126071
25693 	 126072
25694 	 126071
25695 	 126067
25696 	 126062
25697 	 126072
25698 	 126080
25699 	 126086
25700 	 126089
25701 	 126090
25702 	 126089
25703 	 126086
25704 	 126080
25705 	 126072
25706 	 126080
25707 	 126086
25708 	 126089
25709 	 126090
25710 	 126089
25711 	 126086
25712 	 126080
25713 	 126072
25714 	 126062
25715 	 126067
25716 	 126071
25717 	 126072
25718 	 126071
25719 	 126067
25720 	 126062
25721 	 126054
25722 	 126043
25723 	 126031
25724 	 126034
25725 	 126035
25726 	 126034
25727 	 126031
25728 	 126025
25729 	 126017
25730 	 126007
25731 	 125994
25732 	 125979
25733 	 125980
25734 	 125979
25735 	 125976
25736 	 125970
25737 	 125962
25738 	 125952
25739 	 125939
25740 	 125924
25741 	 125907
25742 	 125906
25743 	 125903
25744 	 125897
25745 	 125889
25746 	 125879
25747 	 125866
25748 	 125851
25749 	 125834
25750 	 125815
25751 	 125811
25752 	 125805
25753 	 125797
25754 	 125787
25755 	 125774
25756 	 125760
25757 	 125742
25758 	 125723
25759 	 125701
25760 	 125714
25761 	 125724
25762 	 125732
25763 	 125738
25764 	 125741
25765 	 125742
25766 	 125741
25767 	 125738
25768 	 125732
25769 	 125742
25770 	 125750
25771 	 125756
25772 	 125760
25773 	 125761
25774 	 125760
25775 	 125756
25776 	 125750
25777 	 125742
25778 	 125750
25779 	 125756
25780 	 125760
25781 	 125761
25782 	 125760
25783 	 125756
25784 	 125750
25785 	 125742
25786 	 125732
25787 	 125738
25788 	 125741
25789 	 125742
25790 	 125741
25791 	 125738
25792 	 125732
25793 	 125724
25794 	 125714
25795 	 125701
25796 	 125705
25797 	 125706
25798 	 125705
25799 	 125701
25800 	 125695
25801 	 125687
25802 	 125677
25803 	 125665
25804 	 125650
25805 	 125651
25806 	 125650
25807 	 125646
25808 	 125641
25809 	 125633
25810 	 125622
25811 	 125610
25812 	 125595
25813 	 125578
25814 	 125576
25815 	 125573
25816 	 125567
25817 	 125559
25818 	 125549
25819 	 125536
25820 	 125522
25821 	 125504
25822 	 125485
25823 	 125481
25824 	 125476
25825 	 125468
25826 	 125457
25827 	 125445
25828 	 125430
25829 	 125413
25830 	 125393
25831 	 125372
25832 	 125366
25833 	 125358
25834 	 125348
25835 	 125335
25836 	 125320
25837 	 125303
25838 	 125283
25839 	 125262
25840 	 125238
25841 	 125248
25842 	 125256
25843 	 125262
25844 	 125265
25845 	 125266
25846 	 125265
25847 	 125262
25848 	 125256
25849 	 125248
25850 	 125256
25851 	 125262
25852 	 125265
25853 	 125266
25854 	 125265
25855 	 125262
25856 	 125256
25857 	 125248
25858 	 125238
25859 	 125243
25860 	 125247
25861 	 125248
25862 	 125247
25863 	 125243
25864 	 125238
25865 	 125230
25866 	 125219
25867 	 125207
25868 	 125210
25869 	 125211
25870 	 125210
25871 	 125207
25872 	 125201
25873 	 125193
25874 	 125183
25875 	 125170
25876 	 125155
25877 	 125156
25878 	 125155
25879 	 125152
25880 	 125146
25881 	 125138
25882 	 125128
25883 	 125115
25884 	 125100
25885 	 125083
25886 	 125082
25887 	 125079
25888 	 125073
25889 	 125065
25890 	 125055
25891 	 125042
25892 	 125027
25893 	 125010
25894 	 124991
25895 	 124987
25896 	 124981
25897 	 124973
25898 	 124963
25899 	 124950
25900 	 124936
25901 	 124918
25902 	 124899
25903 	 124877
25904 	 124871
25905 	 124863
25906 	 124853
25907 	 124841
25908 	 124826
25909 	 124809
25910 	 124789
25911 	 124767
25912 	 124743
25913 	 124735
25914 	 124725
25915 	 124712
25916 	 124698
25917 	 124680
25918 	 124661
25919 	 124639
25920 	 124615
25921 	 124589
25922 	 124597
25923 	 124603
25924 	 124606
25925 	 124607
25926 	 124606
25927 	 124603
25928 	 124597
25929 	 124589
25930 	 124579
25931 	 124584
25932 	 124588
25933 	 124589
25934 	 124588
25935 	 124584
25936 	 124579
25937 	 124570
25938 	 124560
25939 	 124548
25940 	 124551
25941 	 124552
25942 	 124551
25943 	 124548
25944 	 124542
25945 	 124534
25946 	 124524
25947 	 124511
25948 	 124496
25949 	 124497
25950 	 124496
25951 	 124493
25952 	 124487
25953 	 124479
25954 	 124469
25955 	 124456
25956 	 124441
25957 	 124424
25958 	 124423
25959 	 124419
25960 	 124414
25961 	 124406
25962 	 124395
25963 	 124383
25964 	 124368
25965 	 124351
25966 	 124331
25967 	 124328
25968 	 124322
25969 	 124314
25970 	 124304
25971 	 124291
25972 	 124276
25973 	 124259
25974 	 124240
25975 	 124218
25976 	 124212
25977 	 124204
25978 	 124194
25979 	 124181
25980 	 124167
25981 	 124149
25982 	 124130
25983 	 124108
25984 	 124084
25985 	 124076
25986 	 124066
25987 	 124053
25988 	 124038
25989 	 124021
25990 	 124002
25991 	 123980
25992 	 123956
25993 	 123930
25994 	 123919
25995 	 123907
25996 	 123892
25997 	 123875
25998 	 123855
25999 	 123833
26000 	 123809
26001 	 123783
26002 	 123755
26003 	 123760
26004 	 123764
26005 	 123765
26006 	 123764
26007 	 123760
26008 	 123755
26009 	 123746
26010 	 123736
26011 	 123724
26012 	 123727
26013 	 123728
26014 	 123727
26015 	 123724
26016 	 123718
26017 	 123710
26018 	 123700
26019 	 123687
26020 	 123672
26021 	 123673
26022 	 123672
26023 	 123669
26024 	 123663
26025 	 123655
26026 	 123645
26027 	 123632
26028 	 123617
26029 	 123600
26030 	 123599
26031 	 123595
26032 	 123590
26033 	 123582
26034 	 123571
26035 	 123559
26036 	 123544
26037 	 123527
26038 	 123507
26039 	 123504
26040 	 123498
26041 	 123490
26042 	 123480
26043 	 123467
26044 	 123452
26045 	 123435
26046 	 123416
26047 	 123394
26048 	 123388
26049 	 123380
26050 	 123370
26051 	 123357
26052 	 123343
26053 	 123325
26054 	 123306
26055 	 123284
26056 	 123260
26057 	 123252
26058 	 123242
26059 	 123229
26060 	 123214
26061 	 123197
26062 	 123178
26063 	 123156
26064 	 123132
26065 	 123106
26066 	 123095
26067 	 123083
26068 	 123068
26069 	 123051
26070 	 123031
26071 	 123009
26072 	 122985
26073 	 122959
26074 	 122931
26075 	 122918
26076 	 122903
26077 	 122886
26078 	 122866
26079 	 122845
26080 	 122821
26081 	 122794
26082 	 122766
26083 	 122735
26084 	 122738
26085 	 122739
26086 	 122738
26087 	 122735
26088 	 122729
26089 	 122721
26090 	 122711
26091 	 122698
26092 	 122683
26093 	 122684
26094 	 122683
26095 	 122680
26096 	 122674
26097 	 122666
26098 	 122656
26099 	 122643
26100 	 122628
26101 	 122611
26102 	 122610
26103 	 122607
26104 	 122601
26105 	 122593
26106 	 122583
26107 	 122570
26108 	 122555
26109 	 122538
26110 	 122519
26111 	 122515
26112 	 122509
26113 	 122501
26114 	 122491
26115 	 122478
26116 	 122464
26117 	 122446
26118 	 122427
26119 	 122405
26120 	 122399
26121 	 122391
26122 	 122381
26123 	 122369
26124 	 122354
26125 	 122337
26126 	 122317
26127 	 122295
26128 	 122271
26129 	 122263
26130 	 122253
26131 	 122240
26132 	 122226
26133 	 122208
26134 	 122189
26135 	 122167
26136 	 122143
26137 	 122117
26138 	 122107
26139 	 122094
26140 	 122079
26141 	 122062
26142 	 122042
26143 	 122021
26144 	 121997
26145 	 121970
26146 	 121942
26147 	 121929
26148 	 121914
26149 	 121897
26150 	 121878
26151 	 121856
26152 	 121832
26153 	 121806
26154 	 121777
26155 	 121746
26156 	 121731
26157 	 121714
26158 	 121695
26159 	 121673
26160 	 121649
26161 	 121622
26162 	 121594
26163 	 121563
26164 	 121530
26165 	 121531
26166 	 121530
26167 	 121526
26168 	 121521
26169 	 121513
26170 	 121502
26171 	 121490
26172 	 121475
26173 	 121458
26174 	 121456
26175 	 121453
26176 	 121447
26177 	 121439
26178 	 121429
26179 	 121416
26180 	 121402
26181 	 121384
26182 	 121365
26183 	 121361
26184 	 121356
26185 	 121348
26186 	 121337
26187 	 121325
26188 	 121310
26189 	 121293
26190 	 121273
26191 	 121252
26192 	 121246
26193 	 121238
26194 	 121228
26195 	 121215
26196 	 121200
26197 	 121183
26198 	 121163
26199 	 121142
26200 	 121118
26201 	 121110
26202 	 121099
26203 	 121087
26204 	 121072
26205 	 121055
26206 	 121035
26207 	 121014
26208 	 120990
26209 	 120963
26210 	 120953
26211 	 120940
26212 	 120925
26213 	 120908
26214 	 120889
26215 	 120867
26216 	 120843
26217 	 120817
26218 	 120788
26219 	 120776
26220 	 120761
26221 	 120743
26222 	 120724
26223 	 120702
26224 	 120678
26225 	 120652
26226 	 120623
26227 	 120592
26228 	 120578
26229 	 120560
26230 	 120541
26231 	 120519
26232 	 120495
26233 	 120469
26234 	 120440
26235 	 120409
26236 	 120376
26237 	 120359
26238 	 120339
26239 	 120318
26240 	 120294
26241 	 120267
26242 	 120239
26243 	 120208
26244 	 120175
26245 	 120139


==> dataS1p.txt <==
19684 	 112631
19685 	 112668
19686 	 112704
19687 	 112737
19688 	 112768
19689 	 112796
19690 	 112823
19691 	 112847
19692 	 112869
19693 	 112888
19694 	 112923
19695 	 112957
19696 	 112988
19697 	 113016
19698 	 113043
19699 	 113067
19700 	 113088
19701 	 113108
19702 	 113125
19703 	 113158
19704 	 113189
19705 	 113218
19706 	 113244
19707 	 113268
19708 	 113290
19709 	 113309
19710 	 113326
19711 	 113341
19712 	 113372
19713 	 113401
19714 	 113427
19715 	 113451
19716 	 113473
19717 	 113492
19718 	 113509
19719 	 113524
19720 	 113537
19721 	 113566
19722 	 113592
19723 	 113616
19724 	 113638
19725 	 113657
19726 	 113674
19727 	 113689
19728 	 113702
19729 	 113712
19730 	 113738
19731 	 113762
19732 	 113784
19733 	 113804
19734 	 113821
19735 	 113836
19736 	 113848
19737 	 113858
19738 	 113867
19739 	 113891
19740 	 113912
19741 	 113932
19742 	 113949
19743 	 113964
19744 	 113976
19745 	 113987
19746 	 113995
19747 	 114000
19748 	 114022
19749 	 114042
19750 	 114059
19751 	 114074
19752 	 114086
19753 	 114097
19754 	 114105
19755 	 114110
19756 	 114114
19757 	 114133
19758 	 114150
19759 	 114165
19760 	 114178
19761 	 114188
19762 	 114196
19763 	 114202
19764 	 114205
19765 	 114206
19766 	 114242
19767 	 114275
19768 	 114306
19769 	 114335
19770 	 114361
19771 	 114385
19772 	 114407
19773 	 114426
19774 	 114443
19775 	 114476
19776 	 114507
19777 	 114536
19778 	 114562
19779 	 114586
19780 	 114608
19781 	 114628
19782 	 114645
19783 	 114660
19784 	 114691
19785 	 114719
19786 	 114745
19787 	 114769
19788 	 114791
19789 	 114811
19790 	 114828
19791 	 114843
19792 	 114855
19793 	 114884
19794 	 114910
19795 	 114934
19796 	 114956
19797 	 114975
19798 	 114993
19799 	 115008
19800 	 115020
19801 	 115030
19802 	 115057
19803 	 115081
19804 	 115103
19805 	 115122
19806 	 115139
19807 	 115154
19808 	 115167
19809 	 115177
19810 	 115185
19811 	 115209
19812 	 115231
19813 	 115250
19814 	 115267
19815 	 115282
19816 	 115295
19817 	 115305
19818 	 115313
19819 	 115319
19820 	 115341
19821 	 115360
19822 	 115377
19823 	 115392
19824 	 115405
19825 	 115415
19826 	 115423
19827 	 115429
19828 	 115432
19829 	 115452
19830 	 115469
19831 	 115484
19832 	 115496
19833 	 115506
19834 	 115515
19835 	 115520
19836 	 115524
19837 	 115525
19838 	 115542
19839 	 115557
19840 	 115569
19841 	 115580
19842 	 115588
19843 	 115593
19844 	 115597
19845 	 115598
19846 	 115597
19847 	 115630
19848 	 115661
19849 	 115690
19850 	 115716
19851 	 115740
19852 	 115762
19853 	 115781
19854 	 115798
19855 	 115813
19856 	 115844
19857 	 115873
19858 	 115899
19859 	 115923
19860 	 115945
19861 	 115964
19862 	 115981
19863 	 115996
19864 	 116009
19865 	 116038
19866 	 116064
19867 	 116088
19868 	 116110
19869 	 116129
19870 	 116146
19871 	 116161
19872 	 116174
19873 	 116184
19874 	 116210
19875 	 116234
19876 	 116256
19877 	 116276
19878 	 116293
19879 	 116308
19880 	 116320
19881 	 116330
19882 	 116339
19883 	 116363
19884 	 116384
19885 	 116404
19886 	 116421
19887 	 116436
19888 	 116448
19889 	 116459
19890 	 116467
19891 	 116472
19892 	 116494
19893 	 116514
19894 	 116531
19895 	 116546
19896 	 116558
19897 	 116569
19898 	 116577
19899 	 116582
19900 	 116586
19901 	 116605
19902 	 116622
19903 	 116637
19904 	 116650
19905 	 116660
19906 	 116668
19907 	 116674
19908 	 116677
19909 	 116678
19910 	 116696
19911 	 116710
19912 	 116723
19913 	 116733
19914 	 116741
19915 	 116747
19916 	 116751
19917 	 116752
19918 	 116751
19919 	 116765
19920 	 116778
19921 	 116788
19922 	 116796
19923 	 116802
19924 	 116805
19925 	 116807
19926 	 116805
19927 	 116802
19928 	 116833
19929 	 116862
19930 	 116888
19931 	 116912
19932 	 116934
19933 	 116953
19934 	 116970
19935 	 116985
19936 	 116998
19937 	 117026
19938 	 117053
19939 	 117077
19940 	 117098
19941 	 117118
19942 	 117135
19943 	 117150
19944 	 117163
19945 	 117173
19946 	 117199
19947 	 117223
19948 	 117245
19949 	 117264
19950 	 117282
19951 	 117296
19952 	 117309
19953 	 117319
19954 	 117327
19955 	 117351
19956 	 117373
19957 	 117393
19958 	 117410
19959 	 117425
19960 	 117437
19961 	 117447
19962 	 117455
19963 	 117461
19964 	 117483
19965 	 117502
19966 	 117520
19967 	 117534
19968 	 117547
19969 	 117557
19970 	 117565
19971 	 117571
19972 	 117575
19973 	 117594
19974 	 117611
19975 	 117626
19976 	 117639
19977 	 117649
19978 	 117657
19979 	 117663
19980 	 117666
19981 	 117667
19982 	 117684
19983 	 117699
19984 	 117712
19985 	 117722
19986 	 117730
19987 	 117736
19988 	 117739
19989 	 117740
19990 	 117739
19991 	 117754
19992 	 117767
19993 	 117777
19994 	 117785
19995 	 117791
19996 	 117794
19997 	 117795
19998 	 117794
19999 	 117791
20000 	 117803
20001 	 117814
20002 	 117822
20003 	 117827
20004 	 117831
20005 	 117832
20006 	 117831
20007 	 117827
20008 	 117822
20009 	 117850
20010 	 117877
20011 	 117901
20012 	 117922
20013 	 117942
20014 	 117959
20015 	 117974
20016 	 117987
20017 	 117997
20018 	 118023
20019 	 118047
20020 	 118069
20021 	 118088
20022 	 118106
20023 	 118120
20024 	 118133
20025 	 118143
20026 	 118151
20027 	 118175
20028 	 118197
20029 	 118217
20030 	 118234
20031 	 118249
20032 	 118261
20033 	 118271
20034 	 118279
20035 	 118285
20036 	 118307
20037 	 118326
20038 	 118344
20039 	 118358
20040 	 118371
20041 	 118381
20042 	 118389
20043 	 118395
20044 	 118399
20045 	 118418
20046 	 118435
20047 	 118450
20048 	 118463
20049 	 118473
20050 	 118481
20051 	 118487
20052 	 118490
20053 	 118491
20054 	 118508
20055 	 118523
20056 	 118536
20057 	 118546
20058 	 118554
20059 	 118560
20060 	 118563
20061 	 118564
20062 	 118563
20063 	 118578
20064 	 118591
20065 	 118601
20066 	 118609
20067 	 118615
20068 	 118618
20069 	 118619
20070 	 118618
20071 	 118615
20072 	 118627
20073 	 118638
20074 	 118646
20075 	 118651
20076 	 118655
20077 	 118656
20078 	 118655
20079 	 118651
20080 	 118646
20081 	 118656
20082 	 118664
20083 	 118670
20084 	 118673
20085 	 118674
20086 	 118673
20087 	 118670
20088 	 118664
20089 	 118656
20090 	 118682
20091 	 118706
20092 	 118728
20093 	 118748
20094 	 118765
20095 	 118780
20096 	 118792
20097 	 118802
20098 	 118811
20099 	 118835
20100 	 118856
20101 	 118876
20102 	 118893
20103 	 118908
20104 	 118920
20105 	 118931
20106 	 118939
20107 	 118944
20108 	 118966
20109 	 118986
20110 	 119003
20111 	 119018
20112 	 119030
20113 	 119041
20114 	 119049
20115 	 119054
20116 	 119058
20117 	 119077
20118 	 119094
20119 	 119109
20120 	 119122
20121 	 119132
20122 	 119140
20123 	 119146
20124 	 119149
20125 	 119150
20126 	 119168
20127 	 119182
20128 	 119195
20129 	 119205
20130 	 119213
20131 	 119219
20132 	 119223
20133 	 119224
20134 	 119223
20135 	 119237
20136 	 119250
20137 	 119260
20138 	 119268
20139 	 119274
20140 	 119277
20141 	 119279
20142 	 119277
20143 	 119274
20144 	 119287
20145 	 119297
20146 	 119305
20147 	 119311
20148 	 119314
20149 	 119315
20150 	 119314
20151 	 119311
20152 	 119305
20153 	 119315
20154 	 119323
20155 	 119329
20156 	 119332
20157 	 119334
20158 	 119332
20159 	 119329
20160 	 119323
20161 	 119315
20162 	 119323
20163 	 119329
20164 	 119332
20165 	 119334
20166 	 119332
20167 	 119329
20168 	 119323
20169 	 119315
20170 	 119305
20171 	 119329
20172 	 119351
20173 	 119370
20174 	 119387
20175 	 119402
20176 	 119415
20177 	 119425
20178 	 119433
20179 	 119439
20180 	 119461
20181 	 119480
20182 	 119497
20183 	 119512
20184 	 119525
20185 	 119535
20186 	 119543
20187 	 119549
20188 	 119552
20189 	 119572
20190 	 119589
20191 	 119604
20192 	 119616
20193 	 119626
20194 	 119635
20195 	 119640
20196 	 119644
20197 	 119645
20198 	 119662
20199 	 119677
20200 	 119689
20201 	 119700
20202 	 119708
20203 	 119713
20204 	 119717
20205 	 119718
20206 	 119717
20207 	 119732
20208 	 119744
20209 	 119755
20210 	 119763
20211 	 119768
20212 	 119772
20213 	 119773
20214 	 119772
20215 	 119768
20216 	 119781
20217 	 119791
20218 	 119799
20219 	 119805
20220 	 119808
20221 	 119810
20222 	 119808
20223 	 119805
20224 	 119799
20225 	 119810
20226 	 119818
20227 	 119823
20228 	 119827
20229 	 119828
20230 	 119827
20231 	 119823
20232 	 119818
20233 	 119810
20234 	 119818
20235 	 119823
20236 	 119827
20237 	 119828
20238 	 119827
20239 	 119823
20240 	 119818
20241 	 119810
20242 	 119799
20243 	 119805
20244 	 119808
20245 	 119810
20246 	 119808
20247 	 119805
20248 	 119799
20249 	 119791
20250 	 119781
20251 	 119768
20252 	 119790
20253 	 119810
20254 	 119827
20255 	 119842
20256 	 119854
20257 	 119865
20258 	 119873
20259 	 119878
20260 	 119882
20261 	 119901
20262 	 119918
20263 	 119933
20264 	 119946
20265 	 119956
20266 	 119964
20267 	 119970
20268 	 119973
20269 	 119974
20270 	 119992
20271 	 120006
20272 	 120019
20273 	 120029
20274 	 120037
20275 	 120043
20276 	 120047
20277 	 120048
20278 	 120047
20279 	 120061
20280 	 120074
20281 	 120084
20282 	 120092
20283 	 120098
20284 	 120101
20285 	 120103
20286 	 120101
20287 	 120098
20288 	 120111
20289 	 120121
20290 	 120129
20291 	 120135
20292 	 120138
20293 	 120139
20294 	 120138
20295 	 120135
20296 	 120129
20297 	 120139
20298 	 120147
20299 	 120153
20300 	 120156
20301 	 120158
20302 	 120156
20303 	 120153
20304 	 120147
20305 	 120139
20306 	 120147
20307 	 120153
20308 	 120156
20309 	 120158
20310 	 120156
20311 	 120153
20312 	 120147
20313 	 120139
20314 	 120129
20315 	 120135
20316 	 120138
20317 	 120139
20318 	 120138
20319 	 120135
20320 	 120129
20321 	 120121
20322 	 120111
20323 	 120098
20324 	 120101
20325 	 120103
20326 	 120101
20327 	 120098
20328 	 120092
20329 	 120084
20330 	 120074
20331 	 120061
20332 	 120047
20333 	 120066
20334 	 120083
20335 	 120098
20336 	 120111
20337 	 120121
20338 	 120129
20339 	 120135
20340 	 120138
20341 	 120139
20342 	 120156
20343 	 120171
20344 	 120184
20345 	 120194
20346 	 120202
20347 	 120208
20348 	 120211
20349 	 120212
20350 	 120211
20351 	 120226
20352 	 120239
20353 	 120249
20354 	 120257
20355 	 120263
20356 	 120266
20357 	 120267
20358 	 120266
20359 	 120263
20360 	 120275
20361 	 120286
20362 	 120294
20363 	 120299
20364 	 120303
20365 	 120304
20366 	 120303
20367 	 120299
20368 	 120294
20369 	 120304
20370 	 120312
20371 	 120318
20372 	 120321
20373 	 120322
20374 	 120321
20375 	 120318
20376 	 120312
20377 	 120304
20378 	 120312
20379 	 120318
20380 	 120321
20381 	 120322
20382 	 120321
20383 	 120318
20384 	 120312
20385 	 120304
20386 	 120294
20387 	 120299
20388 	 120303
20389 	 120304
20390 	 120303
20391 	 120299
20392 	 120294
20393 	 120286
20394 	 120275
20395 	 120263
20396 	 120266
20397 	 120267
20398 	 120266
20399 	 120263
20400 	 120257
20401 	 120249
20402 	 120239
20403 	 120226
20404 	 120211
20405 	 120212
20406 	 120211
20407 	 120208
20408 	 120202
20409 	 120194
20410 	 120184
20411 	 120171
20412 	 120156
20413 	 120139


==> dataS1q.txt <==
26245 	 120139
26246 	 120175
26247 	 120208
26248 	 120239
26249 	 120267
26250 	 120294
26251 	 120318
26252 	 120339
26253 	 120359
26254 	 120376
26255 	 120409
26256 	 120440
26257 	 120469
26258 	 120495
26259 	 120519
26260 	 120541
26261 	 120560
26262 	 120578
26263 	 120592
26264 	 120623
26265 	 120652
26266 	 120678
26267 	 120702
26268 	 120724
26269 	 120743
26270 	 120761
26271 	 120776
26272 	 120788
26273 	 120817
26274 	 120843
26275 	 120867
26276 	 120889
26277 	 120908
26278 	 120925
26279 	 120940
26280 	 120953
26281 	 120963
26282 	 120990
26283 	 121014
26284 	 121035
26285 	 121055
26286 	 121072
26287 	 121087
26288 	 121099
26289 	 121110
26290 	 121118
26291 	 121142
26292 	 121163
26293 	 121183
26294 	 121200
26295 	 121215
26296 	 121228
26297 	 121238
26298 	 121246
26299 	 121252
26300 	 121273
26301 	 121293
26302 	 121310
26303 	 121325
26304 	 121337
26305 	 121348
26306 	 121356
26307 	 121361
26308 	 121365
26309 	 121384
26310 	 121402
26311 	 121416
26312 	 121429
26313 	 121439
26314 	 121447
26315 	 121453
26316 	 121456
26317 	 121458
26318 	 121475
26319 	 121490
26320 	 121502
26321 	 121513
26322 	 121521
26323 	 121526
26324 	 121530
26325 	 121531
26326 	 121530
26327 	 121563
26328 	 121594
26329 	 121622
26330 	 121649
26331 	 121673
26332 	 121695
26333 	 121714
26334 	 121731
26335 	 121746
26336 	 121777
26337 	 121806
26338 	 121832
26339 	 121856
26340 	 121878
26341 	 121897
26342 	 121914
26343 	 121929
26344 	 121942
26345 	 121970
26346 	 121997
26347 	 122021
26348 	 122042
26349 	 122062
26350 	 122079
26351 	 122094
26352 	 122107
26353 	 122117
26354 	 122143
26355 	 122167
26356 	 122189
26357 	 122208
26358 	 122226
26359 	 122240
26360 	 122253
26361 	 122263
26362 	 122271
26363 	 122295
26364 	 122317
26365 	 122337
26366 	 122354
26367 	 122369
26368 	 122381
26369 	 122391
26370 	 122399
26371 	 122405
26372 	 122427
26373 	 122446
26374 	 122464
26375 	 122478
26376 	 122491
26377 	 122501
26378 	 122509
26379 	 122515
26380 	 122519
26381 	 122538
26382 	 122555
26383 	 122570
26384 	 122583
26385 	 122593
26386 	 122601
26387 	 122607
26388 	 122610
26389 	 122611
26390 	 122628
26391 	 122643
26392 	 122656
26393 	 122666
26394 	 122674
26395 	 122680
26396 	 122683
26397 	 122684
26398 	 122683
26399 	 122698
26400 	 122711
26401 	 122721
26402 	 122729
26403 	 122735
26404 	 122738
26405 	 122739
26406 	 122738
26407 	 122735
26408 	 122766
26409 	 122794
26410 	 122821
26411 	 122845
26412 	 122866
26413 	 122886
26414 	 122903
26415 	 122918
26416 	 122931
26417 	 122959
26418 	 122985
26419 	 123009
26420 	 123031
26421 	 123051
26422 	 123068
26423 	 123083
26424 	 123095
26425 	 123106
26426 	 123132
26427 	 123156
26428 	 123178
26429 	 123197
26430 	 123214
26431 	 123229
26432 	 123242
26433 	 123252
26434 	 123260
26435 	 123284
26436 	 123306
26437 	 123325
26438 	 123343
26439 	 123357
26440 	 123370
26441 	 123380
26442 	 123388
26443 	 123394
26444 	 123416
26445 	 123435
26446 	 123452
26447 	 123467
26448 	 123480
26449 	 123490
26450 	 123498
26451 	 123504
26452 	 123507
26453 	 123527
26454 	 123544
26455 	 123559
26456 	 123571
26457 	 123582
26458 	 123590
26459 	 123595
26460 	 123599
26461 	 123600
26462 	 123617
26463 	 123632
26464 	 123645
26465 	 123655
26466 	 123663
26467 	 123669
26468 	 123672
26469 	 123673
26470 	 123672
26471 	 123687
26472 	 123700
26473 	 123710
26474 	 123718
26475 	 123724
26476 	 123727
26477 	 123728
26478 	 123727
26479 	 123724
26480 	 123736
26481 	 123746
26482 	 123755
26483 	 123760
26484 	 123764
26485 	 123765
26486 	 123764
26487 	 123760
26488 	 123755
26489 	 123783
26490 	 123809
26491 	 123833
26492 	 123855
26493 	 123875
26494 	 123892
26495 	 123907
26496 	 123919
26497 	 123930
26498 	 123956
26499 	 123980
26500 	 124002
26501 	 124021
26502 	 124038
26503 	 124053
26504 	 124066
26505 	 124076
26506 	 124084
26507 	 124108
26508 	 124130
26509 	 124149
26510 	 124167
26511 	 124181
26512 	 124194
26513 	 124204
26514 	 124212
26515 	 124218
26516 	 124240
26517 	 124259
26518 	 124276
26519 	 124291
26520 	 124304
26521 	 124314
26522 	 124322
26523 	 124328
26524 	 124331
26525 	 124351
26526 	 124368
26527 	 124383
26528 	 124395
26529 	 124406
26530 	 124414
26531 	 124419
26532 	 124423
26533 	 124424
26534 	 124441
26535 	 124456
26536 	 124469
26537 	 124479
26538 	 124487
26539 	 124493
26540 	 124496
26541 	 124497
26542 	 124496
26543 	 124511
26544 	 124524
26545 	 124534
26546 	 124542
26547 	 124548
26548 	 124551
26549 	 124552
26550 	 124551
26551 	 124548
26552 	 124560
26553 	 124570
26554 	 124579
26555 	 124584
26556 	 124588
26557 	 124589
26558 	 124588
26559 	 124584
26560 	 124579
26561 	 124589
26562 	 124597
26563 	 124603
26564 	 124606
26565 	 124607
26566 	 124606
26567 	 124603
26568 	 124597

